Can we enhance prosocial behavior? Using post-ride feedback to improve micromobility interactions

Micromobility devices, such as e-scooters and delivery robots, hold promise for eco-friendly and cost-effective alternatives for future urban transportation. However, their lack of societal acceptance remains a challenge. Therefore, we must consider ways to promote prosocial behavior in micromobility interactions. We investigate how post-ride feedback can encourage the prosocial behavior of e-scooter riders while interacting with sidewalk users, including pedestrians and delivery robots. Using a web-based platform, we measure the prosocial behavior of e-scooter riders. Results found that post-ride feedback can successfully promote prosocial behavior, and objective measures indicated better gap behavior, lower speeds at interaction, and longer stopping time around other sidewalk actors. The findings of this study demonstrate the efficacy of post-ride feedback and provide a step toward designing methodologies to improve the prosocial behavior of mobility users.

==> README.txt <==
This package provides a class for typesetting publications of the
Association for Computing Machinery.

Your TeX distribution probably includes the latest released version of
this package.  If you decide to install it yourself, please see the
Installation section of the User's Guide.

Please note that the version on Github is a development (or
experimental) version: please download it for testing new features.
The production version is the one on CTAN and ACM sites.


Changes

Version 1.90   Journal ISSN updated

Version 1.89a  Added version info to .bst

Version 1.89   Bug fixes
	       Redesign of ACMCP
	       New positioning of badges
	       New journals: PACMMOD, TOPML

Version 1.88   New ISSNs
	       Documentation updates
	       New journal:  PACMNET

Version 1.87   CC license is allowed for non-acm documents and ACM Engage
	       documents only
	       New format acmcp for the cover page
	       New journals: JATS, ACMJCSS, TORS
	       Bug fixes

Version 1.86.  Empty country in affiliation now produces an error
               Bug fixes
	       New samples for acmengage

Version 1.85.  Bug fixes
	       Added support for Creative Commons licenses (requires
	       doclicense images)
	       New journals
	       New format acmengage for ACM Engage CSEdu course materials 

Version 1.84   Support for BibLaTeX rewritten (thanks to
	       Roberto Di Cosmo and Kartik Singhal)
	       Corrected German translation (thanks to Dirk Beyer)
	       New journals

Version 1.83   Support for multilanguage papers
	       ISSN changes for some journals

Version 1.82   Bug fixes.
	       New command \anon for anonymization of short strings.
	       Documentation update.

Version 1.81   Bug fixes
	       New bib field distinctURL to print URL even if doi is present.
	       Reworded samples

Version 1.80   New journals: DLT, FAC

Version 1.79   Fixed pages with index
	       (https://github.com/borisveytsman/acmart/issues/440)
	       Updated information for TAP, TCPS, TEAC

Version 1.78   Documentation update.
	       Magic texcount comments for samples.
	       Title page now is split if there are too many authors
	       Bug fixes.

Version 1.77   Changed the way to typeset multiple affiliations (Christoph Sommer)

Version 1.76   Added many journal abbreviations to the bst.
	       New experimental option: pbalance
	       ORCID linking code

Version 1.75   Omitted \country now produces error.
	       Added \AtBeginMaketitle

Version 1.74   Bug fixes.  A regression introduced in the font changes
	       is reverted.

Version 1.73   Bug fixes
	       The elements institution, city and country are now obligatory
	       for affiliations.  The absence of them produces a warning

Version 1.72   Bug fixes.  Better handling of metadata.

Version 1.71   Bug fixes
               Formats sigchi and sigchi-a are retired
	       Bibliography formatting changes for @inproceedings entries
	       having both series and volume
	       LuaLaTeX now uses the same OTF fonts as XeLaTeX

Version 1.70   Title change for ACM/IMS Transactions on Data Science
               Bug fixes for bibliography

Version 1.69   Bug fixes
	       Compatibility with LaTeX 2020-02-02 release

Version 1.68   Bug fixes
               BST now recognizes words `Paper' or 'Article' in
	       eid or articleno

Version 1.67   Urgent bug fixes:
	       BibTeX style bug fixed (Michael D. Adams)
	       Sigplan special section bugfix

Version 1.66   Bug fixes
	       BibTeX change:  location is now a synonym for city (Feras Saad) 
	       ACM reference format is now mandatory for papers over one page.
	       CCS concepts and keywords are now mandatory for
	       papers over two pages.
	       Authors' addresses are mandatory for journal articles.

Version 1.65   Bug fixes
	       New journal: DGOV
	       DTRAP and HEALTH are now using acmlarge format

Version 1.64    Produce error if abstract is entered after maketitle
		(previously abstract was silently dropped)
		Bug fixes for line numbering

Version 1.63a   Moved TQUANT to TQC

Version 1.63	New journals: TQUANT, FACMP

Version 1.62    Documentation update
		New journal: TELO
		Bug fixes

Version 1.61    Bug fixes
                New bibtex types for artifacts

Version 1.60    New option: urlbreakonhyphens (thanks to Peter Kemp)
		Smaller header size for acmsmall

Version 1.59    Now a journal format can be used for conference proceedings
		All samples are now generated from the same .dtx file
		Bug fixes

Version 1.58    Suppressed spurious warnings.
		New journal:  HEALTH.
		TDSCI is renamed to TDS.

Version 1.57    Change of \baselinestretch now produces an error
                Booktabs is now always loaded
                Added option `balance' to balance last page in two-column mode
                E-mail is no longer split in addresses
                New samples (Stephen Spencer)

Version 1.56    Bug fixes
                Added \flushbottom to two column formats (Philip Quinn)
                The final punctuation for the list of concepts
                is now a period instead of a semicolon (Philip Quinn)
                New command \Description to describe images for visually
                impaired users.

Version 1.55    Bug fixes
                Font changes for SIGCHI table captions

Version 1.54    New option: 'nonacm' (Gabriel Scherer)
                Deleted indent for subsubsection (suggested by Ross Moore)
                Suppressed some obscurious warning in BibTeX processing
                Suppressed hyperrerf warnings (Paolo G. Giarrusso)
                New code for sections to help with accessibility patches
                (Ross Moore)
                Submission id, if present, is printed in anon mode
                Bug fixes

Version 1.53    New journals: PACMCGIT, TIOT, TDSCI

Version 1.52    Another rewording of licenses

Version 1.51    Journal footers now use abbreviated journal titles.
                Corrected the bug with acmPrice.
                Do not show price when copyright is set to iw3c2w3 and iw3c2w3g.
                The package now is compatible with polyglossia (Joachim Breitner).
                Slightly reworded copyright statements.

Version 1.50    Changes in iw3c2w3 and iw3c2w3g

Version 1.49    New jorunal:  DTRAP

Version 1.48    Bug fixes
                Review mode now switches on folios
                Code prettying (Michael D. Adams)
                Bibliography changes: @MISC entries no longer have a
                separate date
                Sigch-a sample bibliography renamed
                Bib code cleanup (Zack Weinberg)
                Acmart and version info are added to pdfcreator tag
                \citeyear no longer produces parenthetical year
                Added initial support for Biblatex (Daniel Thomas)
                Added support for IW3C2 conferences

Version 1.47    New journal: THRI

Version 1.46    Bug fixes for bibliography: label width is now calculated
                correctly.
                All PACM now use screen option.  This requires etoolbox.
                Added subtitle to ACM reference format.
                Now acmart is compatible with fontspec.
                \thanks is now obsolete.  The addresses are automatically
                added to the journal version; this can be overriden with
                \authorsaddresses command.
                Deleted the rule at the end of frontmatter for all formats.
                Deleted new line before doi in the reference format.
                Reintegrated theorem code into acmart.dtx (Matthew Fluet)

Version 1.45    Workaround for a Libertine bug.  Thanks to LianTze Lim
                from Overleaf

Version 1.44    Bug fixes.
                Empty DOI and ISBN suppress printing DOI or ISBN lines
                Separated theorem code into acmthm.sty, loaded by default.
                Article number can be set for proceedings.
                New commands: \acmBooktile, \editor.
                Reference citation format updated.

Version 1.43    Bug fixes

Version 1.42    Deleted ACM badges
                Bug fixes

Version 1.41    Rearranged bib files
                Added new badges

Version 1.40    Bibliography changes
                Added processing of one-compoment ccsdesc nodes
                Bug fixes.
                Made the height a multiple of \baselineskip + \topskip
                Added cleveref
                We no longer print street address in SIGs

Version 1.39    Added \authornotemark commmand

Version 1.38    Increase default font size for SIGPLAN

Version 1.37    Reduce list indentation (Matthew Fluet)

Version 1.36    Bug fixes
                Moved PACMPL to acmlarge format
                New journal: PACMHCI
                Added the possibility to adjust number of author
                boxes per row in conference formats

Version 1.35    Author-year bib style now uses square brackets.
                Changed defaults for TOG sample
                Price is suppressed for usgov and rightsretained modes.
                Bugs fixed

Version 1.34    Deleted DOI from doi numbers
                Changed bibstrip formatting
                The command \terms is now obsolete
                The rulers in review mode now have continuous numbering

Version 1.33    New option `timestamp' (Michael D. Adams)
                New option `authordraft'
                Documentation updates
                Bug fixes
                We now use Type 1 versions of Libertine fonts even with XeTeX.
                New hook acmart-preload-hook.tex (wizards only!)
                Added new options `obeypunctuation' for \affiliation command
                Added SubmissionID
                Added right line count ruler for two-column formats
                Added workaround for Adobe Acrobat bugs in selection
                Added eid field to the bibliography

Version 1.32    New DOI formatting.
                Format siggraph is now obsolete, and sigconf
                is used instead.
                New proceedings title: POMACS.

Version 1.31    Changed default year and month to the current ones
                (thanks to Matteo Riondato)
                Table of contents now works
                Marginalia now work in all formats
                New command \additionalaffiliation
                Documentation changes

Version 1.30    Bibtex style now recognizes https:// in doi.
                Added \frenchspacing.
                \department now has an optional hierarchy level.
                Switched to T1 encoding
                Updated IMWUT and PACMPL

Version 1.29    Documentation changes.  Head height increased from 12pt to 13pt.
                Removed spurious indent at start of abstract.
                Improved kerning in CCS description list.

Version 1.28    Bug fixes: natbib=false now behaves correctly.

Version 1.27    Bug fixes

Version 1.26    Bug fixes

Version 1.25    Updated PACMPL journal option.

Version 1.24    Added IMWUT journal option.

Version 1.23    Added PACM PL journal option.

Version 1.22    Bibliography changes for Aptara backend; should be
                invisible for the users.

Version 1.21    Bibliography changes: added arXiv, some cleanup

Version 1.20    Bug fixes, documentation updates

Version 1.19    Include 'Abstract', 'Acknowledgements', and 'References'
                in PDF bookmarks.

Version 1.18    Natbib is now the default for all versions.  A unified bib
                file is used for all styles.  Better treatment
                of multiple affiliations.


Version 1.17    Formatting changes for margins and lists.  Bug fixes.

Version 1.16    Formatting changes for headers and footers.

Version 1.15    New structured affiliation command.
                New commands for acknowledgements.

Version 1.14    Warn about undefined citation styles; move definitions
                of acmauthoryear and acmnumeric citation styles before
                use.

Version 1.13    Formatting changes: headers, folios etc.
                Bibliography changes.

Version 1.12    Bug fixes and documentation updates.
                Footnotes rearranged.
                Option natbib is now mostly superfluous: the class
                makes a guess based on the format chosen.

Version 1.11    Customization of ACM theorem styles and proof
                environment (Matthew Fluet).

Version 1.10    Bug fixes

Version 1.09    SIGPLAN: revert caption rules (Matthew Fluet)

Version 1.08    SIGPLAN reformatting (Matthew Fluet); bug fixes


==> real_main_manuscript.txt <==

%%%% Generic manuscript mode, required for submission
%%%% and peer review
\documentclass[manuscript,screen]{acmart}
\AtBeginDocument{%
  \providecommand\BibTeX{{%
    \normalfont B\kern-0.5em{\scshape i\kern-0.25em b}\kern-0.8em\TeX}}}

%% Rights management information.  This information is sent to you
%% when you complete the rights form.  These commands have SAMPLE
%% values in them; it is your responsibility as an author to replace
%% the commands and values with those provided to you when you
%% complete the rights form.
\setcopyright{acmcopyright}
\copyrightyear{2023}
\acmYear{2023}
\acmDOI{XXXXXXX.XXXXXXX}

%% These commands are for a PROCEEDINGS abstract or paper.
\acmConference[AutoUI '24]{ 16th International ACM Conference on Automotive User Interfaces and Interactive Vehicular Applications}{September 22--25, 2024}{Stanford, CA}
%
%  Uncomment \acmBooktitle if th title of the proceedings is different
%  from ``Proceedings of ...''!
%
\acmBooktitle{} 
\acmPrice{}
\acmISBN{}

\usepackage{array}
\usepackage{caption}
\usepackage{multirow}
\usepackage{ragged2e}
\usepackage{booktabs}
\usepackage{tabularray}
\usepackage{caption}
\usepackage{subcaption}
\usepackage{algorithm2e}
\usepackage{bm}
\usepackage{amsmath}
\usepackage{enumitem}
\DeclareMathOperator*{\argmax}{arg\,max}
\DeclareMathOperator*{\argmin}{arg\,min}
\DeclareMathOperator{\dis}{d}


\begin{document}

\title[Informative Feedback to Improve Prosocial Behavior in Micromobility Interactions]{Can we enhance prosocial behavior? Using post-ride feedback to improve micromobility interactions}

%%
%% The "author" command and its associated commands are used to define
%% the authors and their affiliations.
%% Of note is the shared affiliation of the first two authors, and the
%% "authornote" and "authornotemark" commands
%% used to denote shared contribution to the research.

% \author{Ben Trovato}
% \authornote{Both authors contributed equally to this research.}
% \email{trovato@corporation.com}
% \orcid{1234-5678-9012}
% \author{G.K.M. Tobin}
% \authornotemark[1]
% \email{webmaster@marysville-ohio.com}
% \affiliation{%
%   \institution{Institute for Clarity in Documentation}
%   \streetaddress{P.O. Box 1212}
%   \city{Dublin}
%   \state{Ohio}
%   \country{USA}
%   \postcode{43017-6221}
% }

% \author{Lars Th{\o}rv{\"a}ld}
% \affiliation{%
%   \institution{The Th{\o}rv{\"a}ld Group}
%   \streetaddress{1 Th{\o}rv{\"a}ld Circle}
%   \city{Hekla}
%   \country{Iceland}}
% \email{larst@affiliation.org}

% \author{Valerie B\'eranger}
% \affiliation{%
%   \institution{Inria Paris-Rocquencourt}
%   \city{Rocquencourt}
%   \country{France}
% }

% \author{Aparna Patel}
% \affiliation{%
%  \institution{Rajiv Gandhi University}
%  \streetaddress{Rono-Hills}
%  \city{Doimukh}
%  \state{Arunachal Pradesh}
%  \country{India}}

% \author{Huifen Chan}
% \affiliation{%
%   \institution{Tsinghua University}
%   \streetaddress{30 Shuangqing Rd}
%   \city{Haidian Qu}
%   \state{Beijing Shi}
%   \country{China}}

% \author{Charles Palmer}
% \affiliation{%
%   \institution{Palmer Research Laboratories}
%   \streetaddress{8600 Datapoint Drive}
%   \city{San Antonio}
%   \state{Texas}
%   \country{USA}
%   \postcode{78229}}
% \email{cpalmer@prl.com}

% \author{John Smith}
% \affiliation{%
%   \institution{The Th{\o}rv{\"a}ld Group}
%   \streetaddress{1 Th{\o}rv{\"a}ld Circle}
%   \city{Hekla}
%   \country{Iceland}}
% \email{jsmith@affiliation.org}

% \author{Julius P. Kumquat}
% \affiliation{%
%   \institution{The Kumquat Consortium}
%   \city{New York}
%   \country{USA}}
% \email{jpkumquat@consortium.net}

%%
%% By default, the full list of authors will be used in the page
%% headers. Often, this list is too long, and will overlap
%% other information printed in the page headers. This command allows
%% the author to define a more concise list
%% of authors' names for this purpose.
\renewcommand{\shortauthors}{Scott-Sharoni, et al.}


%%
%% The abstract is a short summary of the work to be presented in the
%% article.
\begin{abstract}
  %As devices with Artificial Intelligence become more integrated into daily transportation, people feel more concerned about the privacy, well-being, and general safety of their mobility. Investigating methods to support prosocial behavior from road and sidewalk users may alleviate fears and engender a better-shared environment. To investigate prosocial behavior, we developed a Unity-based city environment and conducted a series of online studies that examined (1.) how to define and objectively measure prosocial behavior on an online e-scooter and (2.) how prosocial behavior manifests differently when sidewalk e-scooter users receives informative feedback. Results suggested that there are useful metrics that can capture prosocial behavior in mobility. Additionally, we found that informative feedback on prosocial behavior led to a concentration on improving the behaviors at a sacrifice of time. The study provides novel implications for future users, researchers, and designers within the mobility and transportation domains. 

  % Recent advances in Automated vehicle (AV) technology and micromobility devices promise a transformational change in the future of mobility usage. These advances also pose challenges concerning human-AV interactions. To ensure the smooth adoption of these new mobilities, it is essential to assess how past experiences and perceptions of social interactions by people may impact the interactions with AV mobility. This research identifies and estimates an individual’s wellbeing based on their actions, prior experiences, social interaction perceptions, and dyadic interactions with other road users. An online video-based user study was designed, and responses from 300 participants were collected and analyzed to investigate the impact on individual wellbeing. A machine learning model was designed to predict the change in wellbeing. An optimal policy based on the model allows informed AV actions toward its yielding behavior with other road users to enhance users' wellbeing. The findings from this study have broader implications for creating human-aware systems by creating policies that align with the individual state and contribute toward designing systems that align with an individual’s state of wellbeing.

% An adoption of new micro mobility modes to sidewalks such as e-scooters and delivery robots has potential to change the urban transportation. While they may provide more convenient and efficient short and mid-distance personal travels and logistics, they may provide new conflicts with exsiting road users. Alghtough AI-based safety technologies may prevent collisions, the need for social acceptance might remain a roadblock to the adoption of those mobility modes. We believe prosocial interaction of those new mobility users/operators is a key to gain social acceptance. Thus, we investigate an first step to promote a user's prosocial behavior based on AI and connected technologies. Speciafically, we investigate if we can encouage user's prosical behavior through an post-ride feedback based on pro-social scales measured based on the behaviors. Results from two hundreds users using 3D driving simulator found that people do show more prosocial behaviors after receiving a feedback, while users try to optimize the efficiency when they did not recieve it.  

Micromobility devices, such as e-scooters and delivery robots, hold promise for eco-friendly and cost-effective alternatives for future urban transportation. However, their lack of societal acceptance remains a challenge. Therefore, we must consider ways to promote prosocial behavior with micromobility interactions. We investigate how post-ride feedback can encourage the prosocial behavior of e-scooter riders while interacting with sidewalk users, including pedestrians and delivery robots. Using a web-based platform, we measure the prosocial behavior of e-scooter riders. Results found that post-ride feedback can successfully promote prosocial behavior, and objective measures indicated better gap behavior, lower speeds at interaction, and longer stopping time for other sidewalk actors. Additionally, older and female participants were more inclined to perform prosocially. The findings of this study demonstrate the efficacy of post-ride feedback and provide a step toward designing methodologies to improve the behavior of mobility users. 
\end{abstract}

%%
%% The code below is generated by the tool at http://dl.acm.org/ccs.cfm.
%% Please copy and paste the code instead of the example below.
%%
\begin{CCSXML}
<ccs2012>
   <concept>
       <concept_id>10003120.10003121.10003122.10003334</concept_id>
       <concept_desc>Human-centered computing~User studies</concept_desc>
       <concept_significance>500</concept_significance>
       </concept>
 </ccs2012>
\end{CCSXML}

\ccsdesc[500]{Human-centered computing~User studies}
%%
%% Keywords. The author(s) should pick words that accurately describe
%% the work being presented. Separate the keywords with commas.
\keywords{prosocial behavior, micromobility, informative feedback, user study, displays}

%% A "teaser" image appears between the author and affiliation
%% information and the body of the document, and typically spans the
%% page.
\begin{teaserfigure}
  \centering
  \includegraphics[width=.8\textwidth]{Images/fig_teaser_3.pdf}\vspace{-8pt}
  \caption{Using post-ride feedback to improve prosocial interactions in mobility. Top left: Ego scooter yielding to automated delivery robots while maintaining a safe boundary. Top right: Ego scooter restricting the path of pedestrians. Bottom right: Scores calculation from distribution of prosociality metrics. Bottom left: Proposed prosocial behavior ride report based on user behavior during the online study trial.}
  \Description{Using post-ride feedback to improve prosocial interactions in mobility. Top left: Ego scooter yielding to automated delivery robots while maintaining a safe boundary. Top right: Ego scooter restricting the path of pedestrians. Bottom right: Scores calculation from distribution of prosociality metrics. Bottom left: Proposed prosocial behavior ride report based on user behavior during the online study trial.}
  \label{fig:teaser}
\end{teaserfigure}

\received{17 April 2024}

\renewcommand{\shortauthors}{Sharoni, et al.}
%%
%% This command processes the author and affiliation and title
%% information and builds the first part of the formatted document.
\maketitle

\section{Introduction}

% Motivation  
% Advances in micromobility. Ban of cars in city center, more micromobility interaction. New advances in automation may reduce safety, but social acceptance is issues given human behavior
An increasing number of cities are beginning to shift their mobility solutions away from cars toward more environmentally-friendly mobility means \cite{nieuwenhuijsen2016car}. One of the most promising solutions has been micromobility, which provides flexible, sustainable, cost-effective, and on-demand transport alternatives \cite{shaheen2020sharing}. Micromobility has the potential to shift away from private cars significantly and help with many of the transportation-related issues that cities throughout the globe are now dealing with. With the significant rise in popularity of these micromobility modes, especially with the shared mobility model \cite{shaheen2020sharing}, there has been an increased pushback in their social acceptance. Shared electric scooters were recently banned in Paris with 90 percent support \cite{Guardian23}. Furthermore, recent research has found that users feel apprehensive about micromobility means of transportation \cite{Bretones2023, BRETONES2022}. Additionally, the rise in delivery robots, which are likely to increase traffic on sidewalks \cite{Lee2021}, may present challenges for pedestrian safety \cite{jennings2019}. %With limited space, more mobility technologies on sidewalks can complicate interactions. 

% Problem definition
Advances in driving automation technologies promise to improve sidewalk interaction safety \cite{subramanyam2023accident}. Perception and planning algorithms currently being developed for cars can potentially improve the safety of sidewalk mobility modes, such as e-scooters, delivery robots, etc. However, sidewalk micromobility modes may still be human-controlled in the near future. Therefore, it becomes critical to promote the prosocial behavior of micromobility users to ensure social acceptance of these technologies.
% Gaps and contribution
Recent work has explored prosocial behavior in driving-related research, including allowing another vehicle to merge and yielding \cite{Harris2014,KAYE2022}. However, this has not been explored in a micromobility context on sidewalks where on-road traffic rules do not necessarily apply. 

In this paper, we investigate prosocial behavior in micromobility, objectively measure it, and propose a method to promote prosocial behavior. Specifically, we propose to use post-ride feedback that can allow users to meaningfully self-reflect, thereby changing and improving their prosocial behavior in future interactions. Existing research has shown that individualized feedback can improve drivers' engagement and eco-driving performances \cite{DONMEZ2008, BROUWER2015}. Extending this idea, we propose that post-ride feedback based on prosociality metrics can promote prosocial behaviors in sidewalk interactions. %To validate our method, we conduct a user study using a web-based driving simulator platform and demonstrate that the proposed post-ride feedback is successfully able to improve the prosocial behavior of micromobility users.
% We designed and conducted a two-phase user study based on a 3D user simulator with crowd workers. Based on the statistics from the first study, we designed an algorithm to measure people's prosocial behavior. The second study used the algorithm to provide post-ride feedback to another group of participants. We show that the proposed post-ride feedback is successfully able to improve the prosocial behavior of micromobility users. The overall research methodology is shown in Figure~\ref{fig_flow}.
% \begin{figure}[h]
%     \centering
%     \includegraphics[width=.9\textwidth]{Images/fig_flow.pdf}
%     \caption{Overall flow of the research methodology. }
%     \label{fig_flow}
% \end{figure}
The contributions of this paper are as follows:
% \begin{enumerate}[label={Contribution \alpha*}]
%     \item \emph{Contribution 1:} We assess the feasibility of a novel post-ride feedback focused on improving the prosocial behavior of mobility users. The feedback utilizes objective measures to generate a report of how users interacted with other road users. 
%     \item \emph{Contribution 2:} The research evaluate how prosocial behavior is influenced by environmental interactions (infrastructure or type of actors), psychological factors of the individual (personality traits), and demographic factors (age or gender). This is complemented by an analysis of self-reported subjective feedback. Through this exploration, the research validates whether the prosocial behaviors exhibited by the participants had a relationship with self-reported subjective indicators.
% \end{enumerate}
\begin{enumerate}[leftmargin=*]
    \item We demonstrate the feasibility of post-ride feedback to improve prosocial behavior in the novel context of micromobility users. The feedback includes objective measures to systematically report the sidewalk interaction behaviors.  
    \item We evaluate how prosocial behavior is influenced by environmental interactions (infrastructure or type of actors). This is complemented by an analysis of self-reported subjective feedback. Through this exploration, the research validates whether the prosocial behaviors exhibited by the participants had a relationship with self-reported subjective indicators.
\end{enumerate}

% Need 

%This paper is organized as follows. We first present related work on prosocial behavior and behavioral feedback in mobility applications in Section~\ref{sec:background}. We then present the user study used for data collection in Section~\ref{sec:userstudy}. Section~\ref{sec:feedbackdesign} describes the post-ride feedback design based on prosocial behavior metrics. Next, we present the findings, validating the efficacy of the post-ride feedback in Section~\ref{sec:results}. Finally, we acknowledge the limitations and conclude the key takeaways in Section~\ref{sec:limitation} and \ref{sec:conclusion}, respectively. 

% The continual development of Artificial Intelligence (AI) in transportation has the potential to revolutionize mobility as the possibilities for how far people can travel,  accessibility, and the reclaiming of commute time increase. Yet, the integration of advanced technologies into mobility and transportation remains a contentious process. %According to a 2023 report \cite{AAA2023} from AAA Foundation for Traffic Safety, people are less trusting and more fearful of self-driving vehicles than in previous years. These apprehensive attitudes extend to smaller and less automated mobility devices.
% Shared electric scooters, which increase mobility at a lower financial and environmental cost than cars, were recently banned in Paris with 90 percent support \cite{Guardian23}. Furthermore, research has found that users feel apprehensive about micromobility means of transportation because of poor infrastructure and safety concerns, such as getting into accidents or technological reliability \cite{Bretones2023} \cite{BRETONES2022}. Additionally, there is a rise in delivery robots, which are likely to increase traffic on sidewalks \cite{Lee2021},they may present challenges for pedestrian safety \cite{jennings2019}. With limited space available, the rising number of mobility technologies on sidewalk can make interactions complicated or unsafe interactions. 

%% However, since the COVID-19 pandemic, people have turned to using more micromobility devices than public transportation due to its lowered risk of spreading infections \cite{Arias-Molinaries2022}. By 2030, micromobility is estimated to increase from 5 to 10 percent across European cities \cite{Bretones2023}. It is clear that these devices will continue to grow in usage but may pose an unforeseeable risk to public safety if not properly investigated.  Small AI devices, such as delivery robots, are also expected to increase traffic on sidewalks as they offer autonomous alternatives to mail delivery \cite{Lee2021}, medical care \cite{Koop2008}, and food delivery \cite{sun2019}. However, autonomous delivery robots (ADRs) present complicated challenges for a city's infrastructure, public policy, and especially pedestrian safety \cite{jennings2019}. People with mobility impairments, people on electric mobility devices, and even the average pedestrian may have complicated or unsafe interactions, as ADRs can operate at different speeds, weight limits, and ranges depending on the manufacturer. 

% It is evident that road and sidewalk users worry about their safety and how the behavior of other actors may contest their own. In the future, sidewalks are likely to include a mix of humans, AI-augmented devices, and autonomous robots that will need to coexist harmoniously despite perhaps not operating under the same legal or social expectations. Our study investigates prosocial behavior in micromobility and how to objectively measure and promote prosocial behavior using human factors methods. Understanding and increasing good behavior is key to establishing proper interaction between humans and automated systems.  

% The article is formed with the following layout. First, we emphasize the novel contributions of our studies. Then, we discuss the importance of prosocial behavior in mobility, interactions with automation in mobility, and the established efficacy of post-ride feedback. The subsequent section details the online behavioral studies conducted on the Prolific study platform. Finally, we present the results and discuss the implications of our findings. We conclude with the key takeaways and limitations of the work. 

% \subsection{Novel Contributions}
% The research investigates whether and how post-ride feedback can influence peoples' pro-social behavior in a mixed-traffic environment with autonomous actors and human pedestrians. The research aims to enable researchers and designers to develop intelligent systems that would promote prosocial behaviors in mobility users. 

% \subsubsection{Contribution 1}
% The research assesses the feasibility of a novel post-ride feedback focused on improving the prosocial behavior of mobility users. The feedback utilizes objective measures to generate a report of how users interacted with other road users. 

% % The study's main contribution to the extant literature and future product design is our findings on how post-ride feedback on mobility behaviors impacts users' prosocial behaviors on an e-scooter. Specifically, our results suggest that incorporating post-ride feedback increases prosocial behaviors. This study represents the feasibility of post-ride feedback to change mobility behaviors. To our knowledge, no other study has attempted to change e-scooter rider behavior by making them more prosocial.
% %more about the results 

% \subsubsection{Contribution 2}
% The research evaluates how prosocial behavior is influenced by environmental interactions (infrastructure or type of actors), psychological factors of the individual (personality traits), and demographic factors (age or gender). This is complemented by analysis on self-reported subjective feedback. Through this exploration, the research validates whether the prosocial behaviors exhibited by the participants had a relationship with self-reported subjective indicators. %Assessment of the subjective indicators, and how psychological and environmental contexts(including agent type) would impact the prosocial behavior %developed equations/means of examining objective behaviors
%Additionally, the purpose of this assessment is to enable researchers and designers to develop intelligent systems that promote prosocial behaviors in mobility and transportation.
% The study demonstrates the feasibility of conducting mobility research studies online. We provide an example of how to collect objective behavioral data that can examine prosocial mobility behavior in an online format. The study included several controls that can assist other researchers in studying concepts in a convenient, affordable manner. We performed the study partially as a proof of concept in that researchers can collect human subjects' data related to transportation and mobility virtually using the Unity environment.  

% Additional research question - Mixed autonomy environment and how AI agent interactions have happened. How human AI actors have occurred?
\section{Related Work}\label{sec:background}
%The following sections examine research from three overarching topics that are pertinent to our study. As our research aims to improve daily transportation and relations between human users and AI, we begin by discussing works related to human factors problems with Human-Automation Interaction (HAI) in mobility, and more specifically, micromobility. Then, we detail studies that informed our study design on prosocial behavior, as encouraging prosocial behavior can improve future mobility interactions. Finally, we include what previous researchers have found regarding post-ride feedback, including its definition and its impact on human performance.  

%\subsection{Human-Automation Interaction in Micromobility}
The advancement of novel automated vehicle (AV) technology and newer forms of shared automated vehicles (SAV) hold promise in providing benefits to people in several aspects, including daily commutes \cite{HASAN2021} \cite{Clements2017}, vehicle emissions \cite{STERN2019}, transportation affordances \cite{ALESSANDRINI2015}, and general road safety \cite{Tafidis2022}. However, the mass adoption of these technologies is unlikely to occur for at least another ten years, according to industry experts\cite{forbes2022}. In the meantime, it remains imperative for researchers to make progress on ensuring seamless interactions in these mixed autonomous environments, where emerging technology does not cause disruptions. One such transportation method is micromobilities, which are smaller, slower, and often more individual means of transportation \cite{sengul21}. Micromobility users engage in closer interactions with pedestrians than cars and may adopt different roles (i.e., pedestrian, scooter, vehicle) depending on what is most beneficial to them at each interaction with other pedestrians, sometimes at the expense of normal pedestrians \cite{TUNCER2020}. This may cause discomfort to others due to potential safety risks and space-sharing conflict \cite{maiti22} \cite{GEHRKE2023} \cite{weinberg2023}. Markkula et al. \cite{Markkula2020} defined space-sharing conflict as ``an observable situation from which it can be reasonably inferred that two or more road users intend to occupy the same region of space at the same time in the near future.'' We define interactions as behavior differences by road users based on the space-sharing conflict. While these definitions specify ``road users,'' we extend these concepts to the sidewalk as similar space-sharing conflicts can occur between micromobility users and pedestrians. This behavior can be characterized as prosocial behavior, which is characterized as ``a broad category of acts that are defined by some significant segment of society and/or one’s social group as generally beneficial to other people.'' \cite{Penner2005}. Past studies on prosocial behavior typically involve games in which participants make either real or pretend decisions about how much money to give themselves and another player \cite{Thielmann2020}. The next section discusses the characterization of prosocial behavior in mobility. 

%% Related work from Sidney
%unfamiliarity \cite{gibson2022}. Similar concerns complicate how humans interact with AV technology as performance expectancy and perceived risk can impact whether individuals intend to use the device \cite{KAPSER2020}. Environmental concern and optimism are positively correlated with attitudes toward AV technology \cite{edrisi2022}. Evidently, ADRs and e-scooters impact the transportation ecosystem. %Older adults have reported less desire to buy ADRs than younger adults and trust had a positive impact on this desire \cite{PANI2020}. 
%Past studies have investigated how humans interact physically with these devices in a space-sharing conflict \cite{maiti22} \cite{GEHRKE2023} \cite{weinberg2023}. Markkula et al. \cite{Markkula2020} defined space-sharing conflict as ``an observable situation from which it can be reasonably inferred that two or more road users intend to occupy the same region of space at the same time in the near future''. The authors defined interactions as behavior differences by road users based on the space-sharing conflict. While these definitions specify ``road users,'' we extend these concepts to the sidewalk as similar space-sharing conflicts can occur between micromobility users and pedestrians. A systematic review found the influence of infrastructure, environmental, or public education on interactions between the two groups; however, less research exists about what factors predict and encourage prosocial space-sharing behavior \cite{ZHANG2023}.   In our study, we classify the environment as mixed because we included a range of autonomy in the other actors, with the Autonomous delivery robots (ADRs) representing full autonomy, the e-scooters representing partial autonomy, and the pedestrians having no autonomous functioning. In the next section, we discuss the characterization of prosocial behavior in mobility environments in further detail. 
%We sought to investigate how behavior will vary during interactions on micromobility devices caused by a conflict of a path between either ADRs or human pedestrians. Specifically, we questioned what would drive prosocial behaviors during a space-sharing conflict. Understanding what individual differences, environmental settings, and prior information engender prosocial behaviors can help designers and engineers develop systems that elicit better social behavior. 

\subsection{Prosocial Behavior in Mobility}
While prosocial behavior has been explored in other contexts, we focus on transportation and mobility. Kaye et al. \cite{KAYE2022} found that prosocial driving behavior was influenced by factors like self-esteem, efficacy, social and moral norms, and situational contexts. Social norms, such as peers telling each other to drive slowly, increased prosocial driving behaviors. Ward and colleagues \cite{ward2020} found that drivers' prosocial behavior is correlated positively with positive attitudes, normative perceptions, and perceived control. Another study concluded that prosocial driving is  intentional, and that research should investigate methods of increasing prosocial behaviors rather than reducing risky behaviors \cite{ward2020}. Harris and colleagues \cite{Harris2014} created a self-report measure of prosocial and aggressive driving behaviors and found that their prosocial driving factor correlated with fewer traffic violations. They defined prosocial driving as ``a pattern of safe driving behaviors that potentially protect the well-being of passengers, other drivers, and pedestrians, and that promotes effective cooperation with others in the driving environment.'' This definition serves as the basis of our research interest in examining prosocial behavior in micromobility. To the best of our knowledge, no prior study has explored prosocial behavior in a micromobility context.

%For example, factors such as time constraints can reduce the number of these driving behaviors \cite{NANDAVAR2019}. %In a meta-analysis, these researchers found, out of the five personality factors from the Five Factor Model (FFM) \cite{McCrae1992}, that agreeableness was the strongest significant meta-analytic positive correlate with prosocial behavior ($\hat{\rho} = 0.12$). Openness to experience also had a significant positive but smaller meta-analytic correlation ($\hat{\rho} = 0.07$). Another slightly older meta-analysis on personality and prosocial behavior concluded similarly that, out of the FFM, only openness and agreeableness significantly correlated with prosocial behavior \cite{kline2019}. The FFM is a consistent measure of personality and has found to be generally stable \cite{COBBClark2012}.  

%\subsection{Prosocial behavior in mobility}
%Recent work has explored the topic in driving-related research. Examples of prosocial behaviors in driving can include actions such as allowing another vehicle to merge and yielding. A study of prosocial behavior in driving involved the development of the Prosocial and Aggressive Driving Inventory (PADI) \cite{Harris2014}. Harris and colleagues \cite{Harris2014} %created a self-report measure of prosocial and aggressive driving behaviors and found that their prosocial driving factor correlated with fewer traffic violations.  They 
%defined prosocial driving as ``a pattern of safe driving behaviors that potentially protect the well-being of passengers, other drivers, and pedestrians, and that promotes effective cooperation with others in the driving environment.'' This definition serves as the basis of our research interest in examining prosocial behavior in micromobility. To the best of our knowledge, no prior study has explored prosocial behavior in a micromobility context. %Our study considered the prosocial factor as Harris and colleagues' \cite{Harris2014} definition of prosocial driving aligned specifically with our research interest in examining prosocial behavior in the micromobility context. 

% In a systematic review by Kaye et al., \cite{KAYE2022}, prosocial driving behavior was found to be influenced by factors like self-esteem, efficacy, social and moral norms, and situational contexts. Social norms, such as peers telling each other to drive slowly, increased prosocial driving behaviors. These factors, such as attitudes and social norms, also affect prosocial driving around other road users, such as bicyclists. Ward and colleagues \cite{ward2020} found that drivers' prosocial behavior is correlated positively with positive attitudes, normative perceptions, and perceived control. Another study concluded that driving prosocially is an intentional action and that research should investigate methods of increasing prosocial behaviors rather than reducing risky behaviors \cite{ward2020}. For example, factors such as time constraints can reduce the number of these driving behaviors \cite{NANDAVAR2019}.  

%Past studies have involved driving or using the road, and more work should be done on the prosocial behavior of sidewalk users. This reiterates the novelty of studying how prosocial behavior in the micromobility context and how it may change depending on attitudes and contextual factors. One possible intervention involves introducing post-ride feedback. In the next section, we explore how feedback can enhance prosocial behavior in the context of mobility.

\subsection{Behavior Change through Feedback}
%Research on how feedback impacts human behavior has existed for several decades, beginning steadily around the 1950s. People typically perform a desired behavior better when they are provided with knowledge of their successes and failures \cite{Preyer1959} \cite{Illgen1979}. Additionally, recent advances have demonstrated how AI-based technologies can engage young learners by emoting effectively\cite{xu2023examining}.
%While feedback-based approaches have always shown promise in behavior change, feedback does not guarantee improvement. Past meta-analysis in student learning found feedback being highly contextual on the desired outcome, type, and direction of feedback may have little-to-none or negative effects on a desired behavior \cite{Wisniewski2020}. This requires assessing learning behaviors through sensing and connected technologies, which can help systems effectively cater to the individuals' learning.  
% Feedback research using AI technologies have also demonstrated the effectiveness. For example, visualization of discussion using AI (transcription and analysis) demonstrated improved meeting learning. 
% https://link.springer.com/article/10.1007/s10639-023-12097-6
% In mobility domain, recent advancement of sensing and connected technologies have enabled various feedback methods. 

In mobility context, information about the environment can improve future driver behavior \cite{Ma2021} \cite{FORSTER2017}. Informative Human-Machine Interface (HMI) has been found to ameliorate transitions of control from the AI performing the driving function in an automated vehicle to the human user \cite{Richardson2018} \cite{Li2019}. Another study utilized individualized feedback on HMIs to inform drivers about their eco-driving performances \cite{BROUWER2015}. Donmez et al. \cite{DONMEZ2008} concluded that retrospective and concurrent feedback on braking times and engagement in driving improved driving performance and engagement. In their later work, they found that receiving feedback led to a reduction in self-reported distraction while improving driving performance \cite{Donmez2021}. These studies provide evidence for feedback leading to improvements in mobility behaviors. However, the authors studied feedback in the context of only the driver's behavior without much guidance on improving interaction with other actors. %With several actors in the transportation environment, mobility users could benefit from gaining awareness of their prosocial behaviors toward others. 
No existing work has looked to bridge the gap between post-ride feedback, micromobility, and prosocial behavior. By understanding the nuances of prosociality and reinforcing good interactions,  seamless interactions between sidewalk users can help facilitate comfortable and efficient mobility environments.% The HMI is a medium between the AI or computer and the human user to communicate information \cite{Johannsen2019}.

%HMIs have also been studied in mobility contexts other than automated driving to provide users feedback. For insistence, providing participants with individualized feedback on HMIs about their eco-driving performances led to increased eco-driving behaviors \cite{BROUWER2015}. In another feedback study, Donmez, Boyle, and Lee  \cite{DONMEZ2008} concluded that retrospective and concurrent feedback on braking times and engagement in driving improved driving performance and engagement. In a later work, researchers found that compared to no feedback, receiving feedback led to a reduction in self-reported distraction while improving driving performance \cite{Donmez2021}.  Evidently, feedback can lead to improvements in mobility. However, these studies studied feedback in the context of only the driver's behavior. There are several other actors in the transportation environment, such as pedestrians, passengers, ADRs, bicyclists, and e-scooter users, that could benefit from gaining awareness of their prosocial behaviors towards others. To the authors' knowledge, the current study is the first to bridge the gap between post-ride feedback, micromobility, and prosocial behavior. Understanding the nuisances of prosociality and how to reinforce good interactions between sidewalk users can help create safe, comfortable, and efficient mobility environments. 


%\section{Methodology to assess prosocial behavior in mobility} 

\section{User study}\label{sec:userstudy}
To evaluate the prosocial behaviors of mobility users, we use an online web-based driving simulator platform where the participants interact with other road users while actively controlling a micromobility. This section details the online study platform used for the evaluation, description of the user study design and participant group, experimental procedure, quantitative metrics for evaluating prosocial behavior, and design of the post-ride feedback. %The core elements of the user study were identical in Phase I and Phase II, as described in this paper. The only difference in the procedure involved the addition of the post-ride feedback.
\subsection{Apparatus - Online Web Study platform}
The study was conducted online using a web-based driving simulator that allowed users active longitudinal and lateral control of the e-scooter. The study trials were built in the game developing platform, Unity (v. 3.4.2) \cite{haas2014history}, using a collection of publicly purchasable 3D environmental assets amalgamated into a cohesive map of a suburban city environment. Each participant completed five trials (1 practice and 4 study trials) on the same city map but never on the same strip of sidewalk. The online format allowed the participants to complete the study through their personal desktop/laptop computers, where the study ran on a web browser.  Participants controlled a player, a person riding on an electric scooter, through the virtual city using their keyboard keys. %Participants could accelerate, decelerate, reverse, and steer left and right. 
The rider (hereafter, called \emph{ego}) appeared from a third-person camera angle (see Figure \ref{fig:teaser}). The scooter had a max speed of 10 MPH (16.1 KPH) in accordance with laws from the District of Colombia \cite{cicchino2021severity}. Participants were also advised to drive on the right side of the sidewalk when possible. To see the complete list of instructions, access the full study at \url{https://researchhost.github.io/prosocialfeedback\_review/}.%\footnote{The study will be available at a permanent URL after acceptance.}

%\subsection{Experiment Design}
%For evaluating the research questions, we propose a $2\times2\times2$ mixed-design study. The between-subject factor was whether the participant received post-ride feedback (received or not received). The within-subject factors were: (1) Event type (robot vs. pedestrian) and (2) Interaction zone (crosswalk vs. no-crosswalk) as within-subject factors.
%An apriori power analysis found that a minimum of 146 participants was required to detect a significant effect with a power of 6 predictors in a linear mixed-effects regression model. The power analysis was done while aiming for a large effect size (d = 0.45). A $2\times2\times2$ mixed-design study design was considered for this study. The between-subject factor was whether they received or did not receive feedback. Two within-subject factors were the other actors (OA) type (2 levels were Pedestrian; Robot) and the traveling path of OA (2 levels were Oncoming; Crossing). %A power of 80\% and alpha=0.05 was considered. Further details on these levels and how they appear in the study trials are described later in Section \ref{sec:study_trial_descriptions}. The experiment design is illustrated in Figure~\ref{fig_ivs}.
% \begin{figure}[h]
%     \centering
%     \includegraphics[width=.8\textwidth]{Images/fig_ivs.pdf}
%     \caption{A visual depiction of the independent variables in the experiment design. In the right figure, the red arrow denotes the traveling path of OA and the blue arrow is the path of the participant controlling an e-scooter.}
%     \label{fig_ivs}
% \end{figure}
\subsection{Participants}
%An apriori power analysis found that a minimum of 146 participants was required to detect a significant effect with a power of 6 predictors in a linear mixed-effects regression model. The power analysis was done while aiming for a large effect size (d = 0.45). 
A $2\times2\times2$ mixed-design study design was considered for this study. The between-subject factor was whether they received or did not receive feedback. Two within-subject factors were the other actors (OA) type (2 levels: Pedestrian and Robot) and the traveling path of OA (2 levels: Oncoming and Crossing). A total of 304 participants completed the study via Prolific, an online study platform with more attentive responses than other online data collection tools \cite{Douglas2023}. The criteria for participation included (1) residing in the United States, (2) possessing a valid U.S. driver's license, and (3) having normal or corrected-to-normal vision. Prolific users earned \$4, which took them between 25 to 30 minutes to complete the study and not fail the attention checks. Several participants reported lag issues due to the limitations of their computer devices. To account for those challenges, only participants who observed the study at a median frame rate of 24 frames per second and above \cite{narang2015detecting} were considered. %A total of 208 participants met the frame rate criteria. The distribution of the demographics for the groups that received and did not receive post-ride feedback is shown in Table \ref{tab:demographic}. 
The study was approved by the Bio-Ethics Committee at [HIDDEN FOR REVIEW] (approval number: [HIDDEN FOR REVIEW]). 
%A power of 80\% and alpha=0.05 was considered. 
Further details on these levels and how they appear in the study trials are described later in Section \ref{sec:study_trial_descriptions}. %The experiment design is illustrated in Figure~\ref{fig_ivs}.
% \begin{figure}[h]
%     \centering
%     \includegraphics[width=.8\textwidth]{Images/fig_ivs.pdf}
%     \caption{A visual depiction of the independent variables in the experiment design. In the right figure, the red arrow denotes the traveling path of OA and the blue arrow is the path of the participant controlling an e-scooter.}
%     \label{fig_ivs}
% \end{figure}

%The distribution of the demographics across the two groups was similar with respect to age, gender, and ethnicity reported by the participants.  
\subsection {Experimental Instructions and Study Trials}
At the beginning of the study, participants were provided with a vignette and instructions. The vignette informed the participant about the context and their task. Participants were instructed to ride the e-scooter on the sidewalk in a straight path to the opposite end of the road within three minutes. A straight path was chosen to mitigate the challenges of remembering or seeking directions. Additionally, to control for the behavior variability, participants could only cross streets by riding within the crosswalk road lines (Figure included in the supplementary materials). A 180-second countdown timer appeared at the top of the display. At $30$ seconds, the timer would flash red, which would continue up to $-90$ seconds before the trial automatically ended. The time pressure was induced to mimic real-life situations in which people are required to make a trade-off between acting pro-socially and their own needs or priorities.  Participants were also reminded to avoid collisions. None of the instructions suggested to the participants that they needed to behave pro-socially or only follow behaviors based on legal restrictions.% while also preventing participants from gamifying the experiment. %To see all the instructions, we provided the study link in the section above. 


All participants experienced a practice trial that lasted either until they reached the opposite end of the road or until the timer expired. %The session would continue for another 90 seconds after the initial 180-second timer expired. 
The practice drive did not include any other actors or events. The trial included boundary walls to ensure participants did not deviate from the path; however, in the practice trial, the boundary walls appeared from afar invisible but as a blue grid at a close distance. For all other trials, the boundary walls were invisible (Figure in supplementary materials). We informed participants about the purpose of the wall, ensuring participants followed the path intended for the study completion. %Researchers informed participants about the difference and its purpose to illustrate that participants would need to follow the intended path. 

\subsubsection{Study trial descriptions} \label{sec:study_trial_descriptions}
The study included four main trials. The study trials occurred in a suburban downtown area with light pedestrian and delivery robot traffic. No cars drove through the environment to avoid confounding participants' yielding behavior. Each study trial included four events. A different street or direction of travel in the map was used for each trial. Events were defined as interactions with a space-sharing conflict based on the definition by Markkula et al. \cite{Markkula2020}. Half of the events occurred at an intersection for each study trial. Other events occurred due to an obstacle or blocked path. All obstacles were on the right side of the sidewalk, directly in the participant's path. Participants had to maneuver around the obstacle while two other actors (OAs) moved toward the ego. For two events, OAs were a dyad of pedestrians in direct path conflict with the other, while the other two events included OAs as a dyad of delivery robots (see Figure \ref{fig:teaser}). Note that the OAs in all trials were only pedestrians or delivery robots, and the OAs moved in a dyad of their own type for the events. All OAs moved at the same speed of 5.36 KPH (3.33 MPH). While pedestrians and delivery robots, in actuality, may not move at the same speed, we wanted to control for a potential confounding effect. To prevent ordering effects, the maps were presented in varying sequences based on a balanced Latin-square design \cite{Edwards1951}. In total, four different map orders were shown to the participants. 

\subsection{Subjective Measures}
% The novel context of the current experiment required researchers to invoke creative methods for self-assessments. 
% We measured factors that may affect or predict pro-social behavior. The researchers valued subjective measures to provide insight into the psychological explanation for behavioral differences. 
Correlating objective metrics to self-report measures can provide insight into the participant's motivations and assist future research by empirically supporting self-report data. We included the prosocial driving factor from the Prosocial and Aggressive Driving Inventory (PADI) \cite{Harris2014} to measure factors that may affect prosocial behavior. Participants were also asked about their perception of risk in the trial in a one-statement item. After each trial, participants responded to an abridged version of the Satisfaction with Travel Scale (STS) \cite{Ettema2011}. The STS included three questions about the participant's perceived timeliness, engagement, and success of the travel trip. %Additionally, researchers collected data on personality constructs that may explain or influence pro-social behavior. 
The survey statements are compiled in the supplementary materials. To evaluate the efficacy of the post-ride feedback, participants provided feedback about their experience in the study. %As previously discussed, a meta-analysis found the agreeableness and openness to experience factors from the Five Factor Model (FFM), also known as the Big Five \cite{Goldberg1993}, to predict prosocial behavior \cite{Thielmann2020}. Researchers used a shortened and highly-cited questionnaire of the FFM called the Big Factor Inventory - 10 (BFI-10) \cite{RAMMSTEDT2007}. We included the optional additional question on agreeableness due to findings that agreeableness may predict prosocial behavior.
 %Researchers also used the Interface Quality subscale from the Post-Study System Usability Questionnaire (PSSUQ) \cite{SAURO2016} to assess how participants viewed the post-ride feedback stylistically. %These questionnaires included in the study were adapted to focus on specific factors or questions of interest. For example, statements related to the perceived usefulness factor from the Technology Acceptance Model (TAM) \cite{Davis1989} were incorporated in a questionnaire as researchers were interested in understanding how useful participants viewed the post-ride feedback. Statements related to the perceived ease of use factor from the TAM were not included in the study because the construct does not pertain to the research questions.   

\subsection{Procedure}
The procedures for the two studies were nearly identical. Participants began the study by virtually signing the informed consent after selecting it on Prolific. Participants responded to an attestation, which asked participants to provide honest and thoughtful responses. The attestation aimed to set a cognitive mindset for the participants and prevent gamification \cite{whitson2013gaming}. Following, participants read and responded to instructions and the vignette as described in the above section.  Participants then responded to demographic questions. These included questions regarding age, gender, and race, as well as questions regarding the mobility habits of the participants. After a short reminder of the instructions, the practice trial commenced to familiarize participants with the layout and controls. Participants then completed each study trial. The participants responded to the abridged STS \cite{Ettema2011} and the perceived risk question between the trials. After these questions, individuals in the second study received post-ride feedback. Attention checks were included before the first trial and after the second trial. Comprehension checks appeared after the third trial and, in the second study, after the fourth trial. After all trials were completed, participants responded to the abridged PADI and additional review questions. %Participants in the second study also received the PSSUQ and the perceived usefulness questions. 
The entire experiment for either study lasted approximately 30 minutes. 
\begin{figure}[h]
    \centering
    \includegraphics[width=.9\textwidth]{Images/fig_expdesign.pdf}\vspace{-8pt}
    \caption{A visual depiction of the study procedure. In the first phase of the study, the Ride Report did not occur; however, all other elements were identical.}
    \label{fig_study_design}\vspace{-20pt}
\end{figure}

\subsection{Quantifying Prosocial Behavior in Mobility}\label{metricsdescription}

%- what is meant by behavioral metrics
In the previous sections, we motivated the case of studying prosocial behavior in mobility. It is established that the increase in the different types of traffic participants and different micromobility would impact societal acceptance. It is, therefore, imperative to define performance measures for these behaviors. This section defines the different performance measures in detail. 

%In order to objectively assess the yield behavior and safe boundaries, predefined zones were incorporated in the Unity environment around the intended study trial events. The zones were invisible boxes with dimensions that varied depending on the event type. For every crosswalk event (see Figure \ref{fig:Crosswalk_box}), the zone dimensions for the x-axis were one meter added to each end of the longest points of the crosswalk, the y-axis was set at 1 meter high, and the z-axis was the maximum width of the sidewalk. The same z and y dimensions were included for the blocked events; however, the dimensions of the x-axis were consistently 20 meters with 10 meters on either side of where the interaction was set to occur (see Figure \ref{fig: Blocked_box}). These behavioral metric zones were included in Phase I to collect information for the development of the post-ride feedback for the design and scoring implemented in the study's second phase.  

% \begin{figure}[h]
%  %   \centering
%    \begin{subfigure}[b]{0.45\textwidth}
%          \centering
%          \includegraphics[width=.9\textwidth]
%          {Images/Unity/Blocked_Blocks.png}
%          \caption{post-ride feedback zones for blocked path events.}
%          \label{fig: Blocked_box}
%    \end{subfigure}
%     \hspace{10pt}    
%     \begin{subfigure}[b]{0.45\textwidth}
%          \centering
%     \includegraphics[width=\textwidth]{Images/Unity/CrossWalk_Blocks.png}
%          \caption{post-ride feedback zones for crosswalk events.}
%          \label{fig:Crosswalk_box}
%     \end{subfigure}
%     \caption{Visual representations from the Unity building perspective of zones in which the behavioral metrics for the post-ride feedback were calculated. These zones existed in areas in which interaction events occurred. The zones are represented as white here but are invisible to participants.}
%     \label{fig:Info Blocks}
% \end{figure}


% Quantitative measures
% •	Minimum gap with other actors (in meters)
% •	Speed at minimum gaps
% •	Unsafe Boundary
% •	Time Ego stopped for other actors
% •	Ego acceleration and deceleration
% •	Ego disturbance ratio = length of the box/ length of the ego box
\paragraph{Minimum Gap with OA}
Past research has established how sufficient gaps between traffic participants can significantly impact perceptual decision-making when negotiating traffic situations with other actors (OA) \cite{crosato2022interaction}. Studies that have tried to understand the subjective perception of traffic participants also reported a preference for a safe gap when interacting with multiple road users \cite{mehrotra2022identifying}. With the importance of gap acceptance established, it is vital to consider how much minimum gap the ego maintains with other actors. For $\bm{x}^{ego}_t$ and $\bm{x}^{OA}_t$ be the positions of the ego and the OA at time $t$, respectively, we define the minimum gap as
$d_{min} = \min_t \hspace{2pt} \dis(\bm{x}^{ego}_t, \bm{x}^{OA}_t)$, 
where $\dis(\bm{x}_1, \bm{x}_2) = \lVert \bm{x}_1- \bm{x}_2 \rVert$ is the Euclidean distance between any positions $\bm{x}_1$ and $\bm{x}_1$.

% $$\arg \min_{d} F(d)= ( \sqrt{d}), $$  
% $$ d =(x_{OA} - x_{ego})^{2} + (y_{OA} - y_{ego})^{2} $$

\paragraph{Speed at minimum gaps}
It has been found previously that traffic participants' approach speed influences gap acceptance \cite{petzoldt2017drivers}. Perceived ego speed by other actors can greatly influence prosocial behavior and lower the participants' interaction risk \cite{Harris2014}. We define the speed at minimum gap as $v_{min} = v^{ego}_{t_{min}}$, 
where $v^{ego}_t$ is the speed of the ego at time $t$ and $t_{min} = \argmin_t \dis(\bm{x}^{ego}_t, \bm{x}^{OA}_t)$ is the time at minimum gap.
 

% $$\arg \min_{v} F(d)= (||v||), $$  


% $$ F(v_{mingap},d_{mingap})= (||v_{mingap}/d_{mingap}||), $$  
% $$  d_{mingap} > 0$$

\paragraph{Ego stopped time for other actors}
The metric considers the amount of time the ego spent waiting for the OAs at an event. We defined stopping when the ego's speed was more than 0.3 MPH. %Past literature has established the amount of time spent yielding to other actors can be classified as prosocial behavior \cite{Harris2014}.

\paragraph{Ego trial time}
% \subsubsection{Ego acceleration and deceleration}
The metric considers the total time a participant took to complete a trial. Although this metric does not quantify prosocial behavior, it captures the cost incurred by the participant to perform prosocial actions. Participants have to spend more trial time if they yield for OAs to take longer paths to keep more distance from OAs. 
% \subsubsection{Ego disturbance to OA}
% The metric considers the amount of disturbance caused to the OA from ego can also be considered as a reliable metric for assessing prosocial behavior. 

\section{Post-ride Feedback Design}\label{sec:feedbackdesign}
Our proposed post-ride feedback summarizes and informs participants about their prosocial behaviors. The post-ride feedback allows them to meaningfully self-reflect, thereby changing and improving their behavior in future interactions. We propose presenting two quantitative score-based metrics: \emph{Yield Behavior} and \emph{Safe Boundaries}; these metrics are easily comprehended and can be implemented in mobility modes that are equipped with sensors for detecting objects for collision avoidance systems. %Yielding is an example of prosociality in driving \cite{Harris2014}. However, yielding often occurs in driving as a decision to facilitate or not facilitate space. The interaction is also highly influenced by local laws. 
\emph{Yield behavior} is defined by the degree of disruption and interference placed on the others during a space-sharing conflict interaction. We calculated it based on the time OAs on the sidewalk took to cross a predefined event zone during an interaction. For example, if a participant blocked either OA's path, the OA would stop, thereby increasing their time to cross. The longer the participant blocked the path, the higher the time and, therefore, the lower the yield behavior score. Higher scores on the post-ride feedback denoted more prosociality. Participants were provided with a general definition of the yield behavior score but not to a mathematical extent (see Figure \ref{fig: desc_info}). %\emph{Yield Behavior} Another example of exhibiting prosocial behavior, specific to the micromobility context, involves the manner in which distance is kept from OAs. Passing someone at a fast speed but a large distance may be equally prosocial as passing someone at a slow speed but close distance. However, it would not be prosocial to pass someone at a fast speed but at a close distance. The degree of prosociality in interactions on a sidewalk may vary more than between drivers on the road. Therefore, we defined 
\emph{Safe boundaries} metric as the ratio of the speed of travel to the distal boundary at the minimum gap during a space-sharing conflict. Specifically, we define the safe boundary  metric as $b_{safe} = \frac{v_{min}}{d_{min}}$.

\begin{figure}[h]
 %   \centering
   \begin{subfigure}[b]{0.3\textwidth}
         \centering
         \includegraphics[width=\textwidth]
         {Images/Unity/desc_info.png}
         \caption{Description of the behaviors.}
         \label{fig: desc_info}
   \end{subfigure}
    \hspace{10pt}    
    \begin{subfigure}[b]{0.3\textwidth}
         \centering
         \includegraphics[width=\textwidth]{Images/Unity/low_info.png}
         \caption{Example of a low-scoring report.}
         \label{fig:Low Scores on Info}
    \end{subfigure}
    \begin{subfigure}[b]{0.3\textwidth}
         \centering
         \includegraphics[width=\textwidth]{Images/Unity/high_info.png}
         \caption{Example of a high-scoring report.}
         \label{fig:High Scores on Info}
    \end{subfigure}\vspace{-8pt}
    \caption{An example of the post-ride feedback, or Ride Report, displayed to the participants.}
    \label{fig:Info Feedback}
\end{figure}

We included the word ``safe'' for the post-ride feedback design in an attempt to prevent participants from assuming that the score was solely influenced by lateral distance. The post-ride feedback, presented as the ``Ride Report'', denoted the scores numerically and visually with highlighted stars (see Figure~\ref{fig:Info Feedback}). The five stars were included so the participants could better comprehend their performance than just reporting numbers. The numerical values for the metrics were mapped to a 6- point numerical metric values to scores from 0.0 to 5.0 based on the data from the no-feedback group participants. Note that the no-feedback group participants' data collection was done before the feedback group. Given an event in a route, the metric values from all the participants in the no-feedback group were first filtered for outliers based on the 1.5 IQR rule \cite{iqr}. The scores from 0.0 to 5.0 were linearly mapped from the maximum to minimum values, respectively. A sample mapping for the first event in Route 4 is shown in Figure \ref{fig:teaser}; the minimum safe boundary metric of 0.01 was mapped to a 5.0 safe boundary score,  the maximum safe boundary metric of 12.33 was mapped to a 0.0 safe boundary score, and the intermediate values were linearly mapped. Note that the lower values of the yield behavior time and safe boundary metric meant more prosocial behavior and were mapped to higher prosocial scores.
% The score for each behavior varied from 0.0 to 5.0 and was determined by XYZ. 
%- how the raw values were divided into stars  
% include that: The scoring was average of the scores based on the specific interaction events, which would then averaged with the other scores of the other events in the study trial. Score presented reflected the average score for each prosocial behavior.  



% \begin{figure}[h]
%  %   \centering
%    \begin{subfigure}[b]{0.36\textwidth}
%          \centering
%          \includegraphics[width=\textwidth]
%          {Images/fig_T4_S1_YieldBeh.pdf}
%          \caption{Mapping yield behavior time to yield behavior score.}
%          \label{fig:scores_map_yield}
%    \end{subfigure}
%     \hspace{10pt}    
%     \begin{subfigure}[b]{0.36\textwidth}
%          \centering
%     \includegraphics[width=\textwidth]{Images/fig_T4_S1_Bound.pdf}
%          \caption{Mapping safe boundary metric to safe boundary score.}
%          \label{fig:scores_map_bound}
%     \end{subfigure}
%     \caption{Sample distribution of the metrics used to calculate the post-ride feedback scores for Route 4 Event 1. The bars and the curve show the histogram and the kernel density estimate of the distribution. For a given event, based on the data distribution for a metric, the scores from 5.0 to 0.0 were linearly mapped from the minimum to maximum values of the metric, respectively.}
%     \label{fig:scores_map}
% \end{figure}

After each trial, each user earned four scores across the four events for each behavior. The final score displayed on the Ride Report was the average value of these four scores rounded to one decimal place. Furthermore, the number of stars was based on the rounded integer values of the scores. The overall procedure to calculate the scores is shown in Figure~\ref{fig_scorecalc}.
To demonstrate whether the behavior was desirable, the Ride Report included three different possibilities for emotive responses (sad, happy, neutral) to the scoring (see Figure \ref{fig:Info Feedback}). The emotive responses differed based on the score that the participant received. Scores above 4.0 elicited a green, happy face. Scores from 2.0 to 3.9 received a yellow, neutral face. Scores below 2.0 received a red, sad face.  
\begin{figure}[h]
    \centering
    \includegraphics[width=.92\textwidth]{Images/fig_scorecalc.pdf}\vspace{-8pt}
    \caption{Scores calculation for the ride report in a given trial. Sample values show the score calculation for a participant in Route 4.}
    \label{fig_scorecalc}\vspace{-10pt}
\end{figure}

\section{Findings}\label{sec:results}
We present the findings from the data analysis to evaluate the efficacy of the post-ride feedback. Firstly, we explore how the post-ride feedback influenced the scores for subsequent rides. Secondly, we detail how post-ride feedback and event-related factors in trials impacted the behavioral metrics. Thirdly, we examine whether participants' individual differences, demographics, or subjective measures impacted the behavioral metrics. Finally, we report the participants' self-reflections on the post-ride feedback and how it impacted their performance. 

\subsection{Change in Prosocial Behavior Scores across Trials} \label{subsection:feedbackperf} 
%- discuss the animations and illustrations that were generated 
%- the goal is to prove that the other people could do this as well and that the data is worthwhile Across the trials, participants who received feedback showed consistently higher yielding behavior and safe boundary scores than those who did not.
To compare the scores of the feedback group participants', we calculated the no-feedback group participants' scores. Given that the no-feedback group participant data was collected without the scores for the post-ride feedback.The scores were calculated post hoc. The scores were compared with the feedback group participants. We conducted four two-sample t-tests, one for each trial to compare between the two groups.  To control for an inflated familywise error rate, we used a Bonferroni Correction and only considered $p$-values as significant if they were less than 0.0125. The findings from the t-test are reported in Table \ref{Tab:ttestreport}. There was a significant difference in the yield behavior scores for Trials 3 and 4 between the two groups, with higher scores for the feedback group participants. Additionally, safe boundary scores were significantly different for Trials 2, 3, and 4. Given the participants in the feedback group only saw the report \emph{after} Trial 1, no significant differences were observed between the two groups for Trial 1. This shows that the two groups had similar yielding behavior in the beginning, which changed due to the post-ride feedback after two trials. Figure \ref{fig:YieldingBehavior} shows an increasing trend in the yielding behavior scores for the participants who received the post-ride feedback. Figure \ref{fig:SafeBoundary} shows that safe boundary scores continuously increased for participants who received the post-ride feedback versus those who did not receive the feedback. %There is a net positive trend for safe boundary for the participants who received the post-ride feedback. In contrast, there was a negative trend for safe boundary scores for the no-feedback group. There was a significant difference in the scores for Trials 2, 3, and 4. Again, we see no significant difference between the two groups in Trial 1. This confirms that the two groups initially had similar safe boundary behavior, which changed due to the post-ride feedback. Findings from this analysis suggest that participants who receive the post-ride feedback are improving their scores in subsequent rides, which indicates participants actively performing to improve their scores. 
\begin{figure}[h]
    \centering
    \begin{subfigure}[b]{0.27\textwidth}
         \centering
         \includegraphics[width=\textwidth]{Images/Information/YieldBehavior.pdf}
         \caption{Yielding Behavior}
         \label{fig:YieldingBehavior}
    \end{subfigure}
    \hspace{10pt}    
    \begin{subfigure}[b]{0.27\textwidth}
         \centering
         \includegraphics[width=\textwidth]{Images/Information/SafeBoundary.pdf}
         \caption{Safe Boundary}
         \label{fig:SafeBoundary}
    \end{subfigure}
    \\ \vspace{3pt}
    \begin{subfigure}[b]{0.3\textwidth}
         \centering
         \includegraphics[width=\textwidth]{Images/fig_legend.pdf}
    \end{subfigure}\vspace{-8pt}
    \caption{Trend of scores across trials for the feedback and no-feedback group participants. }
    \label{fig:label1}\vspace{-10pt}
\end{figure}

% \noindent\fbox{\begin{minipage}{0.99\textwidth}
% \textbf{Finding \#1:} Post-ride feedback can increase participants' trial-wise prosociality scores. The participant group that received the post-ride feedback had a statistically significant increase in the scores as compared to the group that did not receive the post-ride feedback.
% \end{minipage}}

%However, it is difficult to determine whether the post-ride feedback is making the participants more prosocial or whether the participants are performing to maximize their potential scores. To validate whether the behaviors are changing performance, we explore how post-ride feedback would influence behavioral metrics in the next section.      


% \begin{table}
% \caption{Two-sample t-test results for different trials \label{Tab:ttestreport}}
% \centering
% \begin{tblr}{
%   width = \linewidth,
%   colspec = {Q[131]Q[46]Q[87]Q[127]Q[42]Q[42]Q[65]Q[42]Q[110]Q[110]Q[98]},
%   cell{2}{1} = {r=4}{},
%   cell{6}{1} = {r=4}{},
%   hline{1-2,6,10} = {-}{},
% }
% Score & Trial & Group1 & Group2 & n1 & n2 & t-score & df & p & p.adjusted & Significance\\
% Yielding Behavior & 1 & No Report & Received Report & 412 & 420 & -1.22 & 827 & 0.222 & 0.888 & ns\\
%  & 2 & No Report & Received Report & 412 & 420 & -1.80 & 830 & 0.0722 & 0.289 & ns\\
%  & 3 & No Report & Received Report & 412 & 420 & -3.8 & 829 & 0.000157 & 0.000628 & ***\\
%  & 4 & No Report & Received Report & 412 & 420 & -3.8 & 828 & 0.000153 & 0.000612 & ***\\
% Safe Boundary & 1 & No Report & Received Report & 412 & 420 & 0.346 & 830 & 0.729 & 1.0 & ns\\
%  & 2 & No Report & Received Report & 412 & 420 & -4.73 & 829 & 0.000002 & 0.00001 & ****\\
%  & 3 & No Report & Received Report & 412 & 420 & -6.71 & 824 & 3.71 X 10\^{}-11 & 1.48 X 10\^{}-10 & ****\\
%  & 4 & No Report & Received Report & 412 & 420 & -7.89 & 827 & 9.87 X 10\^{}-15 & 3.95 X 10\^{}-14 & ****
% \end{tblr}
% \end{table}


\begin{table}[h]
\centering
\caption{Two-sample t-test results for comparing the prosociality scores of the no-feedback group participant to the feedback group participants across the trials. *** indicates statistically significant results with $p$-values $<0.001$, ns indicates not significant.\vspace{-10pt}}
\label{Tab:ttestreport}
\resizebox{\linewidth}{!}{%
\begin{tabular}{lccccccrrrrrl} 
\toprule
\multirow{2}{*}{Score} & \multirow{2}{*}{Trial} & \multicolumn{2}{l}{No-Feedback group} & \multicolumn{2}{l}{Feedback group} & \multirow{2}{*}{$n1$} & \multicolumn{1}{l}{\multirow{2}{*}{$n2$}} & \multicolumn{1}{l}{\multirow{2}{*}{$t$-score}} & \multirow{2}{*}{$df$} & \multirow{2}{*}{$p$-value} & \multirow{2}{*}{$p$-adjusted} & \multicolumn{1}{r}{\multirow{2}{*}{Significance}} \\
 &  & Mean & SD & Mean & SD &  & \multicolumn{1}{l}{} & \multicolumn{1}{l}{} &  &  &  & \multicolumn{1}{r}{} \\ 
\midrule
\multirow{4}{*}{Yielding Behavior} & 1 & 3.42 & 1.72 & 3.56 & 1.65 & 412 & 420 & -1.22 & 827 & 0.222 & 0.888 & ns \\
 & 2 & 3.40 & 1.65 & 3.61 & 1.72 & 412 & 420 & -1.80 & 830 & 0.072 & 0.289 & ns \\
 & 3 & 3.27 & 1.66 & 3.70 & 1.64 & 412 & 420 & -3.8 & 829 & <0.001 & <0.001 & *** \\
 & 4 & 3.44 & 1.68 & 3.88 & 1.63 & 412 & 420 & -3.8 & 828 & <0.001 & <0.001 & *** \\ 
\midrule
\multirow{4}{*}{Safe Boundary} & 1 & 3.35 & 1.37 & 3.32 & 1.40 & 412 & 420 & 0.346 & 830 & 0.729 & 1.000 & ns \\
 & 2 & 3.11 & 1.40 & 3.57 & 1.39 & 412 & 420 & -4.73 & 829 & <0.001 & <0.001 & *** \\
 & 3 & 3.03 & 1.42 & 3.67 & 1.34 & 412 & 420 & -6.71 & 824 & <0.001 & <0.001 & *** \\
 & 4 & 2.97 & 1.43 & 3.74 & 1.38 & 412 & 420 & -7.89 & 827 & <0.001 & <0.001 & *** \\
\bottomrule
\end{tabular}
}
\end{table}


\subsection{Evaluation of the Behavioral Metrics}
We established that the post-ride feedback influenced participant behavior over the trials. To observe the performance, behavioral metrics (defined in Section \ref{metricsdescription}) were considered. In this section, we report how the behavioral metrics were influenced by post-ride feedback and the event-related factors that the participants observed in the user study. We used linear mixed models (LMMs) using R software (version 4.1) and \textit{lme4} package to analyze the relationship between the independent variables (Feedback condition, OA type, and Traveling path of OA) and dependent variable (minimum gap, speed at minimum gap, ego stopped time for OAs, unsafe boundary, and ego trial time)~~\cite{bates2009package}. Participants and trial orders were treated as random effects. For the analysis, interaction effects were also assessed and findings from the mixed effects model are shown in Table \ref{Tab:LMM_gap} and \ref{Tab:LMM_time}. The model equation
for each dependent variable (DV) is given by
\begin{align}\begin{split}
    \text{DV} \sim &\text{Feedback type} + \text{OA type } + \text{ Traveling path of OA} +\text{Traveling path of OA : OA type} +\\ 
  & \text{Feedback type : OA type} + \text{Feedback type : Traveling path of OA} +(1|\text{Participant}) + (1|\text{Trial}) + \epsilon \enspace .
\end{split}\end{align}
%We established that the post-ride feedback influenced participant behavior over the trials. To observe how the performance was influenced, behavioral metrics (defined in Section \ref{metricsdescription}) were considered. In this section, we report how the behavioral metrics were influenced by post-ride feedback and the event-related factors that the participants observed in the user study. We used linear mixed models (LMMs) using R software (version 4.1) and \textit{lme4} package to analyze the relationship between the independent variables (Feedback condition, OA type, and Traveling path of OA) and dependent variable (minimum gap, speed at minimum gap, ego stopped time for OAs, unsafe boundary, and ego trial time)~~\cite{bates2009package}. Participant and trial order were treated as random effects. The model equation for each dependent variable (DV) is shown below: 
% \begin{align} \begin{split}
%     \text{DV} \sim &\text{ Feedback condition} + \text{OA type } +
%     \text{ Traveling path of OA} + (1|\text{Participant}) + (1|\text{Trial}) + \epsilon
% \end{split}\end{align}
 %A higher minimum gap for the feedback group ($\beta$=$0.95$) at the crosswalk ($\beta$=$3.76$) and while interacting with Robots ($\beta$=$0.97$). A lower speed at the minimum gap for the feedback group ($\beta$=$-0.47$), a higher speed at the minimum gap at the crosswalk ($\beta$=$1.035$), and a lower speed when OA was a robot ($\beta$ = -$0.25$). A higher ego stopped time was observed for the feedback group ($\beta$=$0.19$), a lower ego stopped time at the crosswalk ($\beta$=-$0.561$), and a higher ego stopped time when OA was a robot ($\beta$ = $0.059$). Participants had a higher ego trial time for the feedback group ($\beta$ = $0.79$).

\begin{table}[h]
\centering
\caption{Mixed model outputs for Minimum gap and Speed at minimum gap. Significant effects ($p < 0.05$) are marked with $^*$. \label{Tab:LMM_gap}\vspace{-10pt}}
\resizebox{\linewidth}{!}{
\begin{tabular}{lrrrrrrrr}
\toprule
\multirow{2}{*}{Independent Variable}                          & \multicolumn{4}{c}{Minimum gap}                                                 & \multicolumn{4}{c}{Speed at minimum gap}\\
                          \cmidrule{2-9}
              & \multicolumn{1}{c}{Est $\beta$} & \multicolumn{1}{c}{SE} & \multicolumn{1}{c}{t} & \multicolumn{1}{c}{p} & \multicolumn{1}{c}{Est $\beta$}         & \multicolumn{1}{c}{SE} & \multicolumn{1}{c}{t} & \multicolumn{1}{c}{p}\\
\midrule
Feedback Type (With feedback)               & $0.513$ &  $0.256$  & $2.002$ & $0.045^*$ & $-0.813$ &  $0.117$  & $-6.973$ & $<0.001^*$ \\
OA type (Robot)                                       & $0.596$  &   $0.257$ &  $2.315$ &  $0.020*$ & $-0.322$ & $0.117$ & $-2.755$ & $0.006^*$ \\
Traveling path of OA (Crossing)                 & $2.714$ &     $0.257$ &  $10.550$ &   $<0.001*$ & $0.788$  & $0.089$ & $60.701$  & $<0.001^*$ \\
Feedback Type (With feedback): OA type (Robot) & $-0.224$ & $0.296$ & $-0.755$ & $0.450\enspace$ & $0.178$ & $0.135$ & $1.321$ & $0.187\enspace$ \\
Feedback Type (With feedback): Traveling path of OA (Crossing) &  $1.100$ & $0.2961$ & $3.714$ & $<0.001^*$ & $0.513$ & $0.135$ & $3.814$ & $0.001^*$ \\
 Traveling path of OA (Crossing): OA type (Robot) & $0.984$ & $0.296$ & $3.323$ & $<0.001^*$ & $-0.024$ & $0.135$ & $-0.180$ & $0.857\enspace$ \\
\bottomrule
\end{tabular}
}
\end{table}

\subsubsection{Behavior at gap} \label{behavior at gap}
 Based on the model results, main effects were observed for a higher minimum gap for the feedback group ($\beta$=$0.513$) at the crosswalk ($\beta$=$2.714$) and while interacting with Robots ($\beta$=$0.596$). Main effects were also observed for speed at the minimum gap for the feedback group ($\beta$=$-0.813$), and the minimum gap at the crosswalk ($\beta$=$5.427$), and when OA was a robot ($\beta$ = -$0.322$). For the minimum gap, Interaction effects were observed between Feedback received and traveling at the crosswalk ($\beta$ = $1.100$) and between traveling at the crosswalk and interacting with Robots ($\beta$ = $0.984$).  Interestingly, an interaction effect was observed for the speed at the minimum gap between participants who received the feedback and traveling at the crosswalk ($\beta$ = $0.513$).  
 
 Figure \ref{fig:BM_minimumgap} shows the trends for the minimum gap with OAs increased for participants who received the post-ride feedback. The trends are supported by the results from the model, which indicate the efficacy of the feedback on how participants maintained distance from other agents. The trend is prominent when the OAs are at the crosswalk. Similarly, there is a higher minimum gap with OAs for participants who received feedback. These trends are confirmed by the modeling results, which indicate that feedback influenced the minimum gap. Considering the travel path of the OAs in Figure \ref{fig:BM_minimumgap_OAtravel}, we see that the participants who received the post-ride feedback kept a higher minimum gap when encountering OAs at crosswalks. The result is expected as the crosswalks typically have larger spaces to maneuver around than block-level interactions. The minimum gap is observed to increase and maintain across subsequent trials in the crosswalk for participants who received feedback. Receiving post-ride feedback and traveling at crosswalks observed an increase in the minimum gap over successive trials for the feedback groups, as shown in Section \ref{subsection:feedbackperf}. No trends are observed for oncoming OAs. This could be attributed to a limitation in the space to negotiate, and the minimum gap may not entirely represent the minimum gap observed by the participants.  Analyzing the speed at the minimum gap may be more meaningful in this case. 

\begin{figure}[h]
    \centering
    \begin{subfigure}[b]{0.45\textwidth}
         \centering
         \includegraphics[width=\textwidth]{Images/BehavioralMetrics/MinimumGap_BySceneTypeTrial.pdf}
         \caption{Variation by traveling path of OA}
         \label{fig:BM_minimumgap_OAtravel}
    \end{subfigure}
    \begin{subfigure}[b]{0.45\textwidth}
         \centering
         \includegraphics[width=\textwidth]{Images/BehavioralMetrics/MinimumGap_ByAgentTypeTrial.pdf}
         \caption{Variation by OA type}
         \label{fig:BM_minimumgap_OAtype}
    \end{subfigure}
    % \hspace{10pt}    
    \\ \vspace{3pt}
    \begin{subfigure}[b]{0.3\textwidth}
         \centering
         \includegraphics[width=\textwidth]{Images/fig_legend.pdf}
    \end{subfigure}\vspace{-8pt}
    \caption{Trends of minimum gap metric across the trials for feedback group and no-feedback group participants.}\label{fig:BM_minimumgap}\vspace{-10pt}
\end{figure}


% Figure \ref{fig:BM_minimumgap_OAtype} shows how participants observed a higher gap with OA type (pedestrians vs. robots) when they received the post-ride feedback. There are lower gaps with OAs when participants did not receive the post-ride feedback. We also observe that the range of values for the gap with robots is higher for robots as compared to pedestrians. This could be attributed to participants anticipating the behavior of pedestrians better than the robots. Future studies should consider whether the participants were satisfied with the trajectory of robots, although examining the perceptions of different path-planning algorithms for robots is beyond the scope of the current research. 

For speed at minimum gap, the model results also aligned with the trends observed in Figure~\ref{fig:BM_speedgap}. The trends confirm that the speed at the minimum gap decreased for the participants who received the post-ride feedback. Figure \ref{fig:BM_speedgap_OAtravel} shows different speeds at the minimum gap for different travel paths of the OAs. Participants kept a lower speed minimum gap when encountering oncoming OAs and received post-ride feedback. However, the speed at crosswalks remained higher when the travel path of OAs was crosswalk. This was further confirmed as an interaction effect was observed between receiving feedback and traveling at crosswalk. Additionally, there is a decrease in the speed with OAs, as shown in Figure \ref{fig:BM_speedgap_OAtype}. We observe slower speeds around the robots as compared to pedestrians. Irrespective of the individual interactions, the findings from the analysis confirm that the post-ride feedback does result in a lowering of the speed around OAs and lower speed with oncoming OAs, which can be indicative of better-yielding behavior whenever the opportunity to yield presents itself to the participants. 


\begin{figure}[h]
    \centering
    \begin{subfigure}[b]{0.45\textwidth}
         \centering
         \includegraphics[width=\textwidth]{Images/BehavioralMetrics/SpeedAtMinimumGap_BySceneTypeTrial.pdf}
         \caption{Variation by traveling path of OA}
         \label{fig:BM_speedgap_OAtravel}
    \end{subfigure}
    \begin{subfigure}[b]{0.45\textwidth}
         \centering
         \includegraphics[width=\textwidth]{Images/BehavioralMetrics/SpeedAtMinimumGap_ByAgentTypeTrial.pdf}
         \caption{Variation by OA type}
         \label{fig:BM_speedgap_OAtype}
    \end{subfigure}
    % \hspace{10pt}    
    \\ \vspace{3pt}
    \begin{subfigure}[b]{0.3\textwidth}
         \centering
         \includegraphics[width=\textwidth]{Images/fig_legend.pdf}
    \end{subfigure}\vspace{-8pt}
    \caption{Trends of speed at minimum gap metric across the trials for feedback group and no-feedback group participants.}\label{fig:BM_speedgap}\vspace{-15pt}
\end{figure}

% \noindent\fbox{\begin{minipage}{0.99\textwidth}
% \textbf{Finding \#2.1:} Post-ride feedback resulted in increasing the gap observed by the participants at crosswalks (when more space is available to yield) and lowering the speed at the minimum gap for oncoming OAs (when less space is available, but lowering speed can lead to yielding behavior). Around OAs, post-ride feedback increased the gaps but reduced the speed, but the behavior was slightly better around robots than pedestrians. 
     
% \end{minipage}}
% \subsubsection{Unsafe Boundary}
% The two metrics that define the unsafe boundary showed different responsiveness during interactions with OAs. Figure \ref{fig:BM_unsafeboundaryscene} shows that participants who received the Information reported lower unsafe boundaries at gap over subsequent trials for both block and crosswalks. Since the metric is derived from the minimum gap with OA and speed at the minimum gap, the findings show that the unsafe boundary is directly proportional to the speed. As we observe at crosswalks, the lower speed would lead to lower unsafe boundary and vice versa. Additionally, the unsafe boundary is inversely proportional to the minimum gap, and therefore, as the minimum gap increases, the unsafe boundary decreases, which was the case in both interactions for participants who received the information. The behavior shows improvement in maintaining safe boundaries while participating in subsequent trials. Similar behavior is observed in participants for interacting around pedestrians and robots where the boundary was safer for robots as compared to pedestrians.

\begin{table}[h]
\centering
\caption{Mixed model outputs for Ego stopped time for OAs and Ego trial time. Significant effects ($p < 0.05$) are marked with $^*$. \label{Tab:LMM_time}\vspace{-10pt}}
\resizebox{\linewidth}{!}{
\begin{tabular}{lrrrrrrrr}
\toprule
\multirow{2}{*}{Independent Variable}             & \multicolumn{4}{c}{Ego stopped time for OAs}  & \multicolumn{4}{c}{Ego trial time}\\                          \cmidrule{2-9}
            & \multicolumn{1}{c}{Est $\beta$} & \multicolumn{1}{c}{SE} & \multicolumn{1}{c}{t} & \multicolumn{1}{c}{p} & \multicolumn{1}{c}{Est $\beta$}         & \multicolumn{1}{c}{SE} & \multicolumn{1}{c}{t} & \multicolumn{1}{c}{p}\\
\midrule
Feedback Type (With feedback)               & $0.312$ & $0.107$ & $2.925$ & $0.004^*$ & $7.942$ & $1.628$ & $4.879$ & $<0.001^*$ \\
OA type (Robot)                                       & $0.219$ & $0.107$ & $2.047$ & $0.041^*$ & $<0.001$ & $1.633$ & $0.000$ & $1.000\enspace$ \\
Traveling path of OA (Crossing)                 & $-0.333$ & $0.107$ & $-3.110$ & $0.002^*$ & $<0.001$ & $1.633$ & $0.000$ & $1.000\enspace$ \\
Feedback Type (With feedback): OA type (Robot) & $0.072$ & $0.123$ & $0.585$ & $0.558\enspace$ & $<0.001$ & $1.879$ & $0.000$ & $1.000\enspace$ \\
Feedback Type (With feedback): Traveling path of OA (Crossing) & $-0.305$ & $0.123$ & $-2.478$ & $0.013^*$ & $<0.001$ & $1.879$ & $0.000$ & $1.000\enspace$ \\
 Traveling path of OA (Crossing): OA type (Robot) & $-0.147$ & $0.123$ & $-1.193$ & $0.233\enspace$ & $<0.001$ & $1.879$ & $0.000$ & $1.000\enspace$ \\
\bottomrule
\end{tabular}
}
\end{table}

\subsubsection{Ego stopped time}
 Figure \ref{fig:BM_egostoppedtime} shows that ego stopped time increased for the participants who received the post-ride feedback. Figure \ref{fig:BM_egostoppedtimescene} shows the distribution of the ego time spent stopping for different travel paths of OAs. Participants, in general, stopped for a shorter time at the crosswalk as compared to stopping for oncoming OAs. For oncoming OAs, we see that the feedback group participants stopped longer than the no-feedback group. This effect can be attributed to post-ride feedback causing participants to proactively stop for OAs, which aligns with the findings in Section \ref{behavior at gap}. For OAs, the ego stopped time is slightly higher for Robots, which could be attributed to participants cautiously assessing the trajectory of the delivery robots. In contrast, they would better understand the expected behaviors of the pedestrians. Stopping behavior is similar for pedestrians and robots. The trends can be seen in Figure \ref{fig:BM_egostoppedtimeagent}.
\begin{figure}[h]
    \begin{subfigure}[b]{0.45\textwidth}
         \centering
         \includegraphics[width=\textwidth]{Images/BehavioralMetrics/EgoStoppedTime_BySceneTypeTrial.pdf}
         \caption{Variation by traveling path of OA}
         \label{fig:BM_egostoppedtimescene}
    \end{subfigure}
    \begin{subfigure}[b]{0.45\textwidth}
         \centering
         \includegraphics[width=\textwidth]{Images/BehavioralMetrics/EgoStoppedTime_ByAgentTypeTrial.pdf}
         \caption{Variation by OA type}
         \label{fig:BM_egostoppedtimeagent}
    \end{subfigure}
    \\ \vspace{3pt}
    \begin{subfigure}[b]{0.3\textwidth}
         \centering
         \includegraphics[width=\textwidth]{Images/fig_legend.pdf}
    \end{subfigure}\vspace{-8pt}
    \caption{Trends of ego stopped time metric across the trials for feedback group and no-feedback group participants.}\label{fig:BM_egostoppedtime}\vspace{-12pt}
\end{figure}


\subsubsection{Ego trial time}
From Figure~\ref{fig:BM_egotrialcompletion}, we see that the ego trial completion time increased for the participants who received the feedback across all OA types and traveling paths of OAs. From the estimates in Table~\ref{Tab:LMM_time} and Figure~\ref{fig:BM_egotrialcompletion}, it is worth noting that post-ride feedback led to an increase in trial completion time. Participants who did not receive the post-ride feedback completed the trials faster. This indicates the post-ride feedback aided in participants prioritizing prosocial behavior, compared to those who did not receive the post-ride feedback. While the trial completion may not help us understand prosocial behavior, it indicates the cost associated with prosocial behavior in the study. Note that the participant pool of prolific workers typically optimizes time efficiency in task completion~\cite{gadiraju2019crowd}. Even though the participants did not receive any additional incentive to complete the tasks on time or penalties for delay in the trial completion time, the participants did forego time voluntarily. It is interesting because the participants are prioritizing improving their prosociality above timeliness. We also expect this phenomenon in real-world situations, where people may prioritize prosociality in dyadic interactions over the overall completion time when aware of their behaviors. Given that people do not incur significant loss due to acting prosocially, we believe that such feedback can increase prosocial behavior in people.
\begin{figure}[h]
    \begin{subfigure}[b]{0.45\textwidth}
         \centering
         \includegraphics[width=\textwidth]{Images/BehavioralMetrics/TrialCompletion_BySceneTypeTrial.pdf}
         \caption{Variation by traveling path of OA}
         \label{fig:BM_trialcompletiontimescene}
    \end{subfigure}
    \begin{subfigure}[b]{0.45\textwidth}
         \centering
         \includegraphics[width=\textwidth]{Images/BehavioralMetrics/TrialCompletion_ByAgentType.pdf}
         \caption{Variation by OA type}
         \label{fig:BM_trialcompletiontimeagent}
    \end{subfigure}
    \\ \vspace{3pt}
    \begin{subfigure}[b]{0.3\textwidth}
         \centering
         \includegraphics[width=\textwidth]{Images/fig_legend.pdf}
    \end{subfigure}\vspace{-8pt}
    \caption{Trends of ego trial completion time metric across the trials for feedback group and no-feedback group participants.}\label{fig:BM_egotrialcompletion}\vspace{-15pt}
\end{figure}

% \begin{figure}[h]
% \centering
% \includegraphics[width=\textwidth]{Images/BehavioralMetrics/CorrelationMatrixNoReport.pdf}
% \caption{Correlation between behavioral and subjective metrics}
% \label{BM_correlationmatrix}
% \end{figure}


% \begin{figure}[h]
%     \centering
%     \begin{subfigure}[b]{0.45\textwidth}
%          \centering
%          \includegraphics[width=\textwidth]{Images/Information/Opinions/Sentiments.png}
%          \caption{Participant sentiments towards scores }
%          \label{fig:Op_sentiments}
%     \end{subfigure}
%     \hspace{10pt}    
%     \begin{subfigure}[b]{0.45\textwidth}
%          \centering
%          \includegraphics[width=\textwidth]{Images/Information/Opinions/ChangeScores.png}
%          \caption{Participants who tried to change score actively}
%          \label{fig:Op_changescore}
%     \end{subfigure}
%     \caption{Distribution of participants opinions on scores from the post-ride feedback}
%     \label{fig:label1}
% \end{figure}



% \begin{figure}[h]
%     \label{fig:Minimum gap}
%     \centering
%     \begin{subfigure}[b]{0.45\textwidth}
%          \centering
%          \includegraphics[width=\textwidth]{Images/BehavioralMetrics/SafeBoundary_BySceneTypeTrial.pdf}
%          \caption{Variation by traveling path of OA}
%          \label{fig:BM_unsafeboundaryscene}
%     \end{subfigure}
%     \hspace{10pt}    
%     \begin{subfigure}[b]{0.45\textwidth}
%          \centering
%          \includegraphics[width=\textwidth]{Images/BehavioralMetrics/SafeBoundary_ByAgentTypeTrial.pdf}
%          \caption{Variation by OA type}
%          \label{fig:BM_unsafeboundaryagent}
%     \end{subfigure}
%     \\ \vspace{3pt}
%     \begin{subfigure}[b]{0.35\textwidth}
%          \centering
%          \includegraphics[width=\textwidth]{Images/fig_legend.pdf}
%     \end{subfigure}
%     \caption{Trends of safe boundary metric across the trials for feedback group and no feedback group participants.}\label{fig:BM_safebound_OAtravel}
% \end{figure}



% \subsection{Individual Differences in Prosocial Behavior}

% The relationship between individual differences and the behavioral metrics was analyzed using LMMs. Specifically, we consider the self-reported age and gender of the participants along with the average of their responses to the PADI questionnaire. The behavioral metrics were treated as dependent variables, with age, gender, and average PADI responses as independent variables. The trial order was treated as a random effect. The model equation for each dependent variable (DV) is shown below: 
% \begin{align} \begin{split}
%     \text{DV} \sim &\text{ Age} + \text{Gender } +
%     \text{ PADI} + (1|\text{Trial}) + \epsilon
% \end{split}\end{align}
% The findings from the mixed effects model results are shown in Table \ref{Tab:Demographics}.
% %- correlations between any subjective measure and objective measures 
% %- include correlation color plots 
% %- include Personality 
% %In this section, we link the contributions, proposed hypotheses and explain the findings from the model results
% \begin{table}[ht]
% \centering
% \caption{Mixed model outputs for demographic variables (Age and Gender) and PADI responses. Significant effects ($p < 0.05$) are marked with $^*$.  \label{Tab:Demographics}}
% \resizebox{\linewidth}{!}{%
% \begin{tabular}{lrrrrrrrrrrrr}
% \toprule
%                           & \multicolumn{4}{c}{Participant Age}                                                 & \multicolumn{4}{c}{Participant Gender = Women} 
%                           & \multicolumn{4}{c}{PADI} 
%                           \\
%                           \toprule
% DV             & \multicolumn{1}{c}{Est} & \multicolumn{1}{c}{SE} & \multicolumn{1}{c}{t} & \multicolumn{1}{c}{p} & \multicolumn{1}{c}{Est}         & \multicolumn{1}{c}{SE} & \multicolumn{1}{c}{t} & \multicolumn{1}{c}{p} & \multicolumn{1}{c}{Est}         & \multicolumn{1}{c}{SE} & \multicolumn{1}{c}{t} & \multicolumn{1}{c}{p} \\
% \toprule
% Ego stopped time for OAs         & 0.0011 & 0.0003 & 3.070 & 0.0024$^*$ & 0.1841 & 0.0913 & 2.016 & 0.0451$^*$ & 0.0118    & 0.0524 & 0.226   & 0.8214$\enspace$  \\
% Minimum gap               & 0.0696 & 0.0104 & 6.725 & \textless{}0.0001$^*$              & 1.0819 & 0.2905 & 3.724 & 0.0003$^*$   & 0.2840     & 0.1697 & 1.673 & 0.0958$\enspace$  \\
% Speed at minimum gap      & -0.0248 & 0.0049 & -5.076 & \textless{} 0.0001$^*$               & -0.4391 & 0.1326 & -3.312 & 0.0011$^*$  & -0.2514    & 0.0755 & -3.328 & 0.0010$^*$   \\
% % Safe boundary           & -0.0333 & 0.0080 & -4.161 & \textless{}0.0001     & -0.4242 & 0.2174 & -1.951 & 0.0524  & -0.4576     & 0.1204 & -3.801  & 0.0002  \\
% Ego trial time  &0.9251 & 0.1072 & 8.632 &\textless{}0.0001$^*$ & 13.978 & 3.1090 & 4.496 & \textless{}0.0001$^*$ &2.0110 & 1.8650 & 1.078 & 0.2822$\enspace$\\
% \bottomrule
% \end{tabular}
% }
% \end{table}

% Table \ref{Tab:Demographics} shows that demographic factors of Age and Gender influenced the behavioral metrics that defined the prosocial behavior of the participants. Age was associated positively with prosocial behavioral metrics of stopped time for OA and the minimum gap with OA. Age was negatively associated with participants with speed at the minimum gap. This finding suggests that more prosocial behavioral outcomes from the participants with higher age. Past research exploring the relationship between prosociality and age in economic games is in line with the results found in this study \cite{matsumoto2016prosocial}. Similar findings are found for participants who reported their gender as female. That is, more prosocial behavioral outcomes are observed in female participants. Similar findings have been confirmed in the past, where female participants were found to be more prosocial in simulated economic game environments as well \cite{espinosa2015prosocial}. Results show that self-reported PADI responses were significantly related to the speed at the minimum gap. No other DVs reported any other significant relationship with PADI. This implies that participants' innate prosocial behavior impacts the behavior at gaps with OAs. The findings align with past findings, which suggest prosocial behaviors in driving are associated with maintaining better boundaries with others \cite{ge2021can}.

% \noindent\fbox{\begin{minipage}{0.99\textwidth}
% \textbf{Finding \#3:} Demographic factors like age and gender are found to be associated with behavioral metrics for prosocial behavior. Higher age is associated with more prosociality. Female participants were also observed to exhibit significantly more prosocial behaviors. Additionally, participants who reported higher PADI scores were found to be associated with more prosocial interactions at the gap.
% \end{minipage}}

% \subsection{Participant Attitudes and Opinions on the Post-Ride Feedback}



% \subsubsection{Relationship between participants attitude and their behavior}
% To analyze the subjective attitude of participants' satisfaction with travel (STS), we calculate the correlation between the behavioral metrics, participants' responses to the STS questions (Table~\ref{tab:survey_statements}), and their average PADI responses. The correlation matrix is shown in Figure \ref{fig:corr_withreport}. The figure shows that most of the behavioral metrics did not correlate strongly or moderately with the subjective measures of STS and PADI.
% \begin{figure}[h]
%     \centering
%  %   \begin{subfigure}[b]{0.45\textwidth}
%          \centering
%          \includegraphics[width=.65\textwidth]{Images/BehavioralMetrics/CorrelationMatrixWithReport.pdf}
%  %        \caption{Correlation for participants who received report}
%  %        \label{}
% %    \end{subfigure}
%     % \hspace{10pt}    
%     % \begin{subfigure}[b]{0.45\textwidth}
%     %      \centering
%     %      \includegraphics[width=\textwidth]{Images/BehavioralMetrics/CorrelationMatrixNoReport.pdf}
%     %      \caption{Correlation for participants who did not receive report}
%     %      \label{fig:corr_noreport}
%     % \end{subfigure}
%     \caption{Correlation between subjective and objective measures}
%     \label{fig:corr_withreport}
% \end{figure}

% The only metric that was found to have a strong correlation was the ego completion time, which was negatively correlated with Satisfaction with Travel. Results found that the higher completion time was negatively correlated with STS. This result is in line with the past literature on STS, as the metric is focused on eliciting responses based on overall travel experience in terms of the time spent. Since the evaluation considered the time of completion, participants reported lower values on the worry of completing travel, as the travel went poorly for them \cite{Ettema2011}.  

% \noindent\fbox{\begin{minipage}{0.99\textwidth}
% \textbf{Finding \#4:} Subjective responses on the satisfaction with travel were found to be negatively correlated with ego completion time. This is in line with past research where a lack of timely trip completion can negatively impact satisfaction with travel. However, further research is required to examine whether loss of time due to engaging in prosocial behavior may have a different impact on satisfaction with travel.
% \end{minipage}}
% \newline

% Post-completion of the study, participants were asked to express their opinions on the scores they received throughout the drives and their overall influence on their behaviors when completing subsequent trials. We now discuss the results of the subjective responses of the participants using frequency analysis based on their responses to following questions:  
% \begin{itemize}
%     \item Did you try to change your scores throughout the rides? If so, how?
%     \item How did you feel about your scores from the ride report?
%     \item How could the Ride Report feedback change to better enhance your yielding behavior?
% \end{itemize}

\subsection{Impact of the post-ride feedback on the trials}
It was evident that changes in scores occurred throughout the trials, which is also supported by the subjective responses from the participants. Based on a frequency analysis, most participants ($77$/$105$) reported actively trying to change their behavior to increase their scores. However, a small number of participants ($18$/$105$) reported no influence on their behavior, which could indicate that the post-ride feedback did not necessarily influence the way they rode. The rest of the participants' responses ($10$/$105$) were not conclusive.  Despite this, an increase in yielding behaviors and safe boundaries were the most cited responses on how participants changed their scores, highlighting the impact of the post-ride feedback of the ride report. As participant P14 noted, 
\emph{``I tried to keep my previous rating in mind for the next trial each time.  I did my best to improve as much as possible.  When I saw an obstacle, I tried slowing to around 5 MPH before approaching it.  This gave me more time to react if necessary.''}. 
Another participant P29 remarked,
\emph{``I simply tried to follow the rules of the road more carefully on subsequent ride tests. For example, I tried to yield to pedestrians more often to get a better ride score. I would stop in the middle of a crosswalk to prevent getting too close to other robots or pedestrians on the other side of the sidewalk path.''}

\paragraph{Sentiments about the scores}
Subjective opinions of the scores were categorized into positive and negative sentiments. Most participants ($42$/$105$) had a positive opinion toward the feedback. However, a significant population ($39$/$105$) had mixed feelings about the scores they received. Participants expressed skepticism about the scores, with opinions citing the scores' inaccuracy, harshness, and unfairness. Additionally, participants believed the scores they received did not match their expectations based on their rides. Overall, it was evident that a lack of transparency in the scoring system caused skepticism toward the report, which may have resulted in some participants not caring about the feedback. As Participant P92 explained, 
\emph{``I felt that the scores I received were a little critical as I did not collide with any pedestrians and yet still made it to the end of the street in time. I prioritized reaching the end of the street within the time limit as I came very close to not making it in time in a few trials, with only a few seconds to spare. I would have liked to be more considerate while traveling on the sidewalk, but the time limit was short enough to prevent me from doing things like coming to a complete stop at times.''}
Additionally, participant P11 stated,
\emph{``I wasn't sure if they were random or actually based on my performance. I wanted to complete each ride as quickly as possible without bumping into others, so I tried to avoid others rather than yield to them narrowly. I didn't care about the effect on my score.''}


%%While the results are evident, it is interesting to consider the feedback provided by the participants in the post-survey, where they actively acknowledge how the post-ride feedback helped them understand their behaviors. As previously stated, when asked if they tried to change their scores throughout the drive, an overwhelming majority of participants ($77$/$105$ participants) admitted that the post-ride feedback nudged them towards actively changing their behavior through the trials. At this point, it may feel as if the sole purpose of their performance was to optimize their scores. As Participant (PXX) noted,


%%\subsubsection{Mixed feelings on the report themselves}
%From the previous section, it would be acceptable to conclude that post-ride feedback may be sufficient to improve behavior. However, the feelings about the ride report themselves were both positive as well as negative. A majority of the participants had positive feelings about the report ($42$/$105$). However, a significantly large population ($39$/$105$) of participants had mixed feelings about the scores themselves.

%%\subsubsection{Doubt on the scores due to a lack of transparency}
%Several participants reported skepticism on the accuracy of the scores. Participants expressed their concerns through phrases like harsh, inaccurate, arbitrary, lower than what they would have liked/anticipated, and unfair. As Participant PZZ explained

The participants' opinions provide some critical yet important perspectives on providing post-ride feedback; participants were additionally interested in the cause of the performance scores. The feedback provides insights on how the post-ride feedback can potentially help participants reflect on their reports and could potentially aid in further improving the efficacy of the post-ride feedback. Participant P38 commented,
\emph{``I was surprised they got worse after every ride, and I think I was getting more frustrated and losing concentration.''}

% \subsubsection{Ways to improve the post-ride feedback to enhance prosocial behavior}
% Participants provided several suggestions in the free response text form to enhance the efficacy of the post-ride feedback. As noted earlier, the lack of transparency was a main concern for participants, highlighting the need for clarity on the information piece. The following suggestions that were prevalent in the responses included: (1) expanding on the scoring system by explaining how it works, and (2) including supplemental information by providing instances on how to improve their pro-social behavior. Participants felt that the report lacked detailed insights, which is a current limitation of the study. In the future, we plan to redesign the interface through focus groups/clinics to understand what can work best for improving prosocial behavior and then pilot-test the report. As stated earlier in the manuscript, this study iteration explores the idea's feasibility, and future iterations will consider a more user-oriented post-ride feedback system.


% \noindent\fbox{\begin{minipage}{0.99\textwidth}
% \textbf{Finding \#4:} Participants expressed engagement with the post-ride feedback and proactively sought prosocial behavior based on the reports. While most participants expressed positive opinions on the post-ride feedback, there were concerns about a lack of transparency on the scoring system and a lack of recommendations on improving their behavior. However, overall, most of the participants engaged with the report, which can indicate the efficacy of the post-ride feedback. 
% \end{minipage}}

\section{Discussion} \label{sec:discussion}

% 1. Summary of the results - 1 paragraph
% 2. Theoretical/General discussion required 
This study assessed the feasibility of post-ride feedback improving the prosocial behavior of mobility users. The feedback utilized objective measures and reported how users interacted with other road users. A total of 208 participants' data was considered in the online study, where 105 participants received the post-ride feedback, and 103 participants received no feedback. The study evaluated how prosocial behavior is influenced by environmental interactions (infrastructure or type of actors), individual (prosociality), and demographic factors (age and gender). The self-reported subjective feedback was analyzed to consider how participants perceived the feedback and how it impacted their behaviors. The study found that the participants who received post-ride feedback left more gaps with OAs, lowered their speed while interacting with OAs at oncoming traffic paths, increased the stopped time while interacting with OAs, and had an overall increase in trial time. 

%Findings from the study con 
The improvement in prosocial behavior using informative feedback suggests that feedback can help improve mobility behaviors, which is supported by previous findings \cite{eckoldt2016gentleman,wang2016likes,knobel2013become}. Eckoldt et al. \cite{eckoldt2016gentleman} suggested that designing for prosocial driving behaviors enables better communication between road users and can lead to better interactions. 
% The research also held promise for conceptualizing prosocial interactions, which has been considered in this study, and further validates the importance of considering prosocial mobility interactions. 
Another finding from our study demonstrated that informative feedback resulted in the participants lowering their speed when the available space was low (oncoming traffic) and increasing the gap when the available space was higher (crosswalk). This aligns with the work done by Harris et al. \cite{Harris2014}, where they considered maintaining sufficient space, lower speeds close to other road actors, and stopping for others when required are suitable proxy behaviors for assessing prosocial behavior in mobility environments. 

The study format presented the opportunity for gamification; however, gamification is a strong tool for increasing desired behaviors \cite{KRATH2021}, and similar methods have been used to reduce unsafe driving behaviors \cite{forbes_23}. The notion that positive feedback increases a behavior while negative responses can reduce a behavior stems back to Thorndike's Law of Effect \cite{Thorndike_1898}. The negative responses from the informative feedback caused participants to amend and decrease non-prosocial behaviors such as short gap distances and blocking the path of OAs. To amend the prosocial scores after receiving feedback, participants likely required increased attention and effort, as suggested by the increase in trial time. The findings from the study are supported by Feedback Intervention Theory (FIT), which can guide attention to behavior to meet the standards. This can explain the increased trial time in individuals who received post-trial feedback. Regardless of whether the primary motivator was an internal desire to behave prosocially or to receive a higher score, the feedback motivated participants to behave differently. However, understanding the true motivations behind prosocial behavior may be challenging. %Batson \cite{BATSON1987} posited that prosocial behaviors are motivated by intrinsic egoistic desires or external altruistic desires to help others. Whether feedback improved prosocial behavior due to altruism or wanting to achieve a certain score is pertinent, but understanding how to produce the desired behavior could help understand future mobility interactions.

%Findings from the study con 
% The improvement in prosocial behavior using informative feedback suggests that feedback can help improve mobility behaviors, which is supported by previous findings. Eckoldt et al. \cite{eckoldt2016gentleman} suggested that designing for prosocial driving behaviors enables better communication between road users and can lead to better interactions. The research also held promise for conceptualizing prosocial interactions, which has been considered in this study, and further validates the importance of considering prosocial mobility interactions. Another finding from our study demonstrated that informative feedback resulted in the participants lowering their speed when the available space was low (oncoming traffic) and increasing the gap when the available space was higher (crosswalk). This aligns with the work done by Harris et al. \cite{Harris2014}, where they considered maintaining sufficient space, lower speeds close to other road actors, and stopping for others as and when required are suitable proxy behaviors for assessing prosocial behavior in mobility environments. 

% As reported in the previous section, travel satisfaction was negatively correlated with ego completion time. This is concurrent with existing research where untimely trip completion can negatively impact satisfaction with travel \cite{Ettema2011}. The study further validates the importance of time as a critical component of trip satisfaction. However, future studies should assess whether the loss of time due to engaging in prosocial behavior can mitigate the loss of satisfaction. This research question may be challenging to study online; therefore, exploring in an in-person or naturalistic environment is important, where the time costs due to prosocial behaviors may be self-evident. Considering the individual differences, findings suggest that age and gender were positively associated with prosocial behavior. The findings are in line with previous literature suggesting that older population and female participants have been found to exhibit more prosocial behaviors than younger males \cite{Harris2014}. It must be noted that the study did not control for demographic factors, and future studies should consider balancing the experimental groups by age and gender.  

% Post-ride feedback resulted in increasing the gap observed by the participants at crosswalks (when more space is available to yield) and lowering the speed at the minimum gap for oncoming OAs (when less space is available, but lowering speed can lead to yielding behavior). Around OAs, post-ride feedback increased the gaps but reduced the speed, but the behavior was slightly better around robots than pedestrians.
%Post-ride feedback resulted in an increase of time was also stopped by the ego for OAs at the block. Around OAs, post-ride feedback helped increase the ego-stopped time for both pedestrians and robots. Post-ride feedback also resulted in an increase in the trial completion time.
%Demographic factors like age and gender are found to be associated with behavioral metrics for prosocial behavior. Higher age is associated with more prosociality. Female participants were also observed to exhibit significantly more prosocial behaviors. Additionally, participants who reported higher PADI scores were found to be associated with more prosocial interactions at the gap.
%Subjective responses on the satisfaction with travel were found to be negatively correlated with ego completion time. This is in line with past research where a lack of timely trip completion can negatively impact satisfaction with travel. However, further research is required to examine whether loss of time due to engaging in prosocial behavior may have a different impact on satisfaction with travel.
%Participants expressed engagement with the post-ride feedback and proactively looked to engage in prosocial behavior based on the reports. While most participants expressed positive opinions on the post-ride feedback, there were concerns about a lack of transparency on the scoring system and a lack of recommendations on improving their behavior. However, overall, most of the participants engaged with the report, which can indicate the efficacy of the post-ride feedback.

%Various psychological theories support the study findings. The study format presented the opportunity for gamification; however, gamification is a strong tool for increasing desired behaviors \cite{KRATH2021}, and similar methods have been used to reduce unsafe driving behaviors \cite{forbes_23}. The notion that positive feedback increases a behavior while negative responses can reduce a behavior stems back to Thorndike's Law of Effect \cite{Thorndike_1898}. The negative responses from the informative feedback caused participants to amend and decrease non-prosocial behaviors such as short gap distances and blocking the path of OAs. To amend the prosocial scores after receiving feedback, participants likely required increased attention and effort, as suggested by the increase in trial time. Therefore, more modern theories, such as Feedback Intervention Theory (FIT) and Self-Determination Theory (SDT), can also explain the results. According to FIT, feedback interventions can guide attention to behavior to meet the standards \cite{Kluger1996}. This can explain the increased trial time in individuals who received post-trial feedback. Participants presumably attended more to interactions with the OAs in the scene, increasing time. Additionally, according to SDT, feedback can improve an individual's motivation, increasing behavior \cite{deci2017}. Regardless of whether the primary motivator was an internal desire to behave prosocially or to receive a higher score, the feedback motivated participants to behave differently. The Theory of Planned Behavior would suggest that attitude affects behavior. However, motivations behind prosocial behavior have been debated by psychologists regarding whether it is motivated by intrinsic egoistic desires or external altruistic desires to help others \cite{BATSON1987}. Whether the feedback improved prosocial behavior due to altruism or wanting to achieve a certain score is pertinent, but understanding how to produce the desired behavior is critical to improving future human-computer interaction.

%\section{Limitations and Future Research}\label{sec:limitation}
%While this research evaluates the efficacy of objective measures for prosocial behavior and the feasibility of post-ride feedback, there are some limitations of this research. The online study provides a convenient platform for evaluating behaviors; however, online behaviors may not mimic real-life behaviors as the perception of risks, consequences, and prosocial behavior may not be possible to simulate. Additionally, this feasibility study had limited interactive OAs to control for confounding effects. However, other scenarios with different numbers of OAs are needed to generalize the results further. Future work looks to replicate the study in a lab study and validate the measures in a naturalistic setting. These replications would help provide further validation of these concepts. Furthermore, given the online participant pool, we could not control for experiences with micromobility in the participants. Given that the experiences with micromobility can impact participants' behaviors, future work should look at its effect on prosocial behavior. Another limitation of the study is the minimal nature of the post-ride feedback. Participants expressed their opinions about the lack of transparency and recommendations of the post-ride feedback. Our future work will consider incorporating the participants' opinions to design more interactive feedback. 

\section{Conclusion}\label{sec:conclusion}
%- keep this shorter and spend more time on results with a lot of graphs 
%The recent emergence of novel mobility systems like e-scooters offers opportunities to tackle global urban transportation issues and poses new challenges. 
In this work, we proposed a post-ride feedback-based methodology to promote prosocial behavior in micromobility users. An online unity-based interactive user study was designed where the ego rider interacted with pedestrians and robots, and the performance was evaluated through objective measures that helped quantify prosocial behavior. Additionally, subjective measures around participants' satisfaction with travel and prosocial driving behavior (PADI) were considered. Participants who received the post-ride feedback provided insights toward the future improvement of the feedback design. The results found that the post-ride feedback successfully improved prosocial behavior. The objective measures were able to capture the prosocial behavior exhibited by participants. Factors like age, gender, and PADI were found to influence prosocial behavior. The findings from this study provide a step toward designing effective post-ride feedback that facilitates safer interactions and societal acceptance of new mobility technologies. 

% 1.1.1 Contribution 1. The main contribution of the study to extant literature and future product design by assessing how post-ride feedback on mobility behaviors impacts users’ prosocial behaviors on an e-scooter. 
% Additionally, by assessing subjective indicators of prosocial driving, personality, and demographics, researchers and designers may develop systems that promote prosocial behaviors in mobility and transportation.
% 1.1.2 Contribution 2. The study also provides a demonstration of how to conduct mobility research studies in an online platform. 
% Several online studies involve only subjective data (CITE). We provide an example of how to collect behavioral data online.
%  The study included several controls that can assist other researchers in studying concepts in a convenient, affordable manner.
%  We performed the study partially as a proof of concept in that researchers can collect human subjects’ data related to transportation and mobility virtually using the Unity environment.

% Understanding methods to engender and support prosocial behavior is necessary to alleviate stresses when interacting with more advanced AI systems. This research provided an initial step into the investigation of improving prosocial behaviors in micromobility.  

\begin{acks}
We would like to thank [Anonymized Name], Research Engineer at [Anonymized Organization], who was instrumental in providing support for the design of the user study platform. We also thank the researchers at [Anonymized Organization] for reviewing our manuscript and providing feedback.
\end{acks}

%%
%% The next two lines define the bibliography style to be used, and
%% the bibliography file.
\bibliographystyle{ACM-Reference-Format}
\bibliography{main_references}

%%
%% If your work has an appendix, this is the place to put it.

\end{document}
\endinput
%%

